Learning Abstract and Transferable Representations for Planning

We are concerned with the question of how an agent can acquire its own representations from sensory data. We restrict our focus to learning representations for long-term planning, a class of problems that state-of-the-art learning methods are unable to solve. We propose a framework for autonomously learning state abstractions of an agent's environment, given a set of skills. Importantly, these abstractions are task-independent, and so can be reused to solve new tasks. We demonstrate how an agent can use an existing set of options to acquire representations from ego- and object-centric observations. These abstractions can immediately be reused by the same agent in new environments. We show how to combine these portable representations with problem-specific ones to generate a sound description of a specific task that can be used for abstract planning. Finally, we show how to autonomously construct a multi-level hierarchy consisting of increasingly abstract representations. Since these hierarchies are transferable, higher-order concepts can be reused in new tasks, relieving the agent from relearning them and improving sample efficiency. Our results demonstrate that our approach allows an agent to transfer previous knowledge to new tasks, improving sample efficiency as the number of tasks increases.

==> level1.txt <==
down_left_option-jump_right_option-Level-1

	(:method m-down_left_option-jump_right_option-Level-1-0-3a86dcd6-e304-425a-b1b0-2adb1df05ba7
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b))
	)
	[5, 8]

	(:method m-down_left_option-jump_right_option-Level-1-1-71d634ac-e036-493c-8598-afdcbe45114f
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580))
	)
	[2, 1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-2-bde6907d-efa5-4558-ae6b-e56fa3903ffd
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_1) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933))
	)
	[1, 6, 8]

	(:method m-down_left_option-jump_right_option-Level-1-3-818cb43d-3504-427f-b8d3-fe34607a1105
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_4))
		:ordered-tasks (and (up_ladder_option-7103e77c-7056-4925-bd7c-3833991c5926) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580))
	)
	[2, 1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-4-7f6a086b-d4d4-429e-bf44-ac4daf73aafe
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_28))
		:ordered-tasks (and (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933))
	)
	[6, 8]

	(:method m-down_left_option-jump_right_option-Level-1-5-3fe81be1-e958-459a-981c-2911b5f42ded
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (down_left_option-b49d89f3-13fd-4bcd-b196-e871f64b1610) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b))
	)
	[5, 7, 5, 8]

	(:method m-down_left_option-jump_right_option-Level-1-6-8b9a323d-19ca-4986-86cf-39e69c2b4318
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580))
	)
	[1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-7-ad662902-8101-4f6a-99ab-7d89058f7a7c
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_34))
		:ordered-tasks (and (go_right_option-579bd018-d41b-4e98-9c34-0207447701de) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b))
	)
	[1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-8-3ea86593-85d9-4935-bfdd-6ee7744898e9
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933))
	)
	[6, 8]

	(:method m-down_left_option-jump_right_option-Level-1-9-861a3d54-4f6e-48d8-99ce-e003d55b5df1
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_26))
		:ordered-tasks (and (go_left_option-171f04cb-f8c6-4f9c-a124-47a9d0109e98) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7) (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b))
	)
	[0, 7, 5, 8]

	(:method m-down_left_option-jump_right_option-Level-1-10-3412b863-f6b0-4401-8b5f-035e8508d698
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b))
	)
	[5, 7, 5, 8]

	(:method m-down_left_option-jump_right_option-Level-1-11-c2ee8da8-bab0-4582-a037-7920e0f4393c
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (symbol_31) (notfailed) (symbol_1) (psymbol_3))
		:ordered-tasks (and (go_right_option-df783eff-fc68-4a93-bb75-ee3d4e100c23) (go_right_option-cd72a1b5-0547-43dd-be33-592dac9974bb) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933))
	)
	[1, 1, 6, 8]

	(:method m-down_left_option-jump_right_option-Level-1-12-8f0de85b-699e-45cc-9f71-db1d44adcca6
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_1) (symbol_24) (psymbol_4))
		:ordered-tasks (and (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837) (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933))
	)
	[3, 1, 6, 8]

down_left_option-jump_right_option-Level-1

	(:method m-down_left_option-jump_right_option-Level-1-0-dcdd8a0b-7ab5-47da-9818-6b16149e2fa4
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b))
	)
	[5, 8]

	(:method m-down_left_option-jump_right_option-Level-1-1-ba446927-f0ad-4f7c-8463-f4eeb3f61171
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580))
	)
	[2, 1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-2-7964f29d-04c0-43fa-912a-5526b4e07daf
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-d52a0c12-830b-4717-bda3-30f0b11d5c91) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933))
	)
	[1, 6, 8]

	(:method m-down_left_option-jump_right_option-Level-1-3-0073b041-a20a-4376-a78d-fd7ae03a81f5
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580))
	)
	[1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-4-df91c215-b033-44a9-b721-a3eb536be3e7
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (symbol_41) (notfailed) (psymbol_15))
		:ordered-tasks (and (go_left_option-360ecde8-66fa-4d40-93f3-b8855460f893) (up_ladder_option-7103e77c-7056-4925-bd7c-3833991c5926) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580))
	)
	[0, 2, 1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-5-051af00e-4be0-4c76-be52-282b64c8bc48
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933))
	)
	[6, 8]

	(:method m-down_left_option-jump_right_option-Level-1-6-0278bbd3-f714-4c3d-a83c-e6dd3fad214f
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (down_left_option-b49d89f3-13fd-4bcd-b196-e871f64b1610) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b))
	)
	[5, 7, 5, 8]

	(:method m-down_left_option-jump_right_option-Level-1-7-a87d513e-700a-45d1-97b5-f05bd3279770
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_33) (psymbol_16))
		:ordered-tasks (and (go_right_option-e3d1ebe4-416d-4700-9a4f-71ab6d857820) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b))
	)
	[1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-8-68304db7-e2e4-4d5c-9296-6ed75bccedd6
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_26))
		:ordered-tasks (and (go_left_option-171f04cb-f8c6-4f9c-a124-47a9d0109e98) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7) (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b))
	)
	[0, 7, 5, 8]

	(:method m-down_left_option-jump_right_option-Level-1-9-efa997ac-15f6-4a62-b407-79ec1605c6a8
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (symbol_4) (psymbol_2))
		:ordered-tasks (and (go_right_option-0a02799c-3109-4a35-bdff-2680d99e104a) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933))
	)
	[1, 6, 8]

	(:method m-down_left_option-jump_right_option-Level-1-10-6da3903f-3daf-4914-9433-bc70da8691ba
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b))
	)
	[5, 7, 5, 8]

down_left_option-jump_right_option-Level-1

	(:method m-down_left_option-jump_right_option-Level-1-0-cbf1078d-788e-4d91-950f-d7b418ba9952
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (symbol_38) (psymbol_39) (notfailed))
		:ordered-tasks (and (down_left_option-d4707d6a-c544-4786-baf3-faa6a7463aee) (jump_right_option-9075f1c6-cec0-4509-990e-375f52911f7c))
	)
	[5, 8]

	(:method m-down_left_option-jump_right_option-Level-1-1-1117e527-d0ae-42ab-a3cb-9425fb1a3672
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_4))
		:ordered-tasks (and (up_ladder_option-2ce9a14b-6f7d-43e3-b525-7b812aad25c2) (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0))
	)
	[2, 1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-2-b613b02f-ffea-4c9b-afe9-db404f7bda37
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_6) (symbol_4) (psymbol_23))
		:ordered-tasks (and (go_right_option-a916d536-04a9-4a2a-a659-479fa676bb90) (down_right_option-cd9de565-0cb5-4903-819b-3f472c56f0e3) (jump_right_option-6bab36c2-9726-471b-9d50-d5e8c88f58b3))
	)
	[1, 6, 8]

	(:method m-down_left_option-jump_right_option-Level-1-3-c9d85727-97ec-4352-9d40-3899cd6b4400
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_3))
		:ordered-tasks (and (up_ladder_option-e6fee3bc-88a3-44f1-af8f-bc6b849b91d0) (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0))
	)
	[2, 1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-4-9eccac3f-3b37-4a51-affb-0a57ddca411c
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_23) (symbol_6) (symbol_3))
		:ordered-tasks (and (go_right_option-28ac691a-9ef6-4638-bb0c-d603c224872b) (down_right_option-cd9de565-0cb5-4903-819b-3f472c56f0e3) (jump_right_option-6bab36c2-9726-471b-9d50-d5e8c88f58b3))
	)
	[1, 6, 8]

	(:method m-down_left_option-jump_right_option-Level-1-5-3de85a25-7bc2-4029-916e-66555d3c8f76
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_6) (symbol_24))
		:ordered-tasks (and (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0))
	)
	[1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-6-75f4ca08-5fb2-44a3-a9e8-c36be1c7efb3
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_26))
		:ordered-tasks (and (down_left_option-b2e7a9e2-e751-4336-9e80-d89c6b9bab43) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (down_left_option-d4707d6a-c544-4786-baf3-faa6a7463aee) (jump_right_option-9075f1c6-cec0-4509-990e-375f52911f7c))
	)
	[5, 7, 5, 8]

	(:method m-down_left_option-jump_right_option-Level-1-7-32882f1c-fd51-4199-826d-af884ff42b26
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (psymbol_19) (notfailed) (symbol_33))
		:ordered-tasks (and (go_right_option-88dcce14-f5a4-4eca-9f6b-4f7973475c86) (jump_right_option-9075f1c6-cec0-4509-990e-375f52911f7c))
	)
	[1, 8]

	(:method m-down_left_option-jump_right_option-Level-1-8-c74dbe2b-6b4c-4820-b165-afa344921c74
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_27))
		:ordered-tasks (and (go_left_option-7eb4b53e-cb4c-4d94-9c3d-7c39fe56018a) (jump_left_option-371b2145-f03f-46e1-9bfd-836d3662a687) (down_left_option-d4707d6a-c544-4786-baf3-faa6a7463aee) (jump_right_option-9075f1c6-cec0-4509-990e-375f52911f7c))
	)
	[0, 7, 5, 8]

	(:method m-down_left_option-jump_right_option-Level-1-9-3fb189df-a201-4247-8516-11bbab896c3f
		:parameters ()
		:task (down_left_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_27))
		:ordered-tasks (and (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (down_left_option-d4707d6a-c544-4786-baf3-faa6a7463aee) (jump_right_option-9075f1c6-cec0-4509-990e-375f52911f7c))
	)
	[5, 7, 5, 8]

down_right_option-jump_left_option-Level-1

	(:method m-down_right_option-jump_left_option-Level-1-0-c78f9371-3c69-4337-8299-beacad0ec9f0
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (down_right_option-529a3ad1-7054-4436-ae7f-6831b4142cee) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7))
	)
	[6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-1-9381f41c-cea3-4967-92c1-ded48ae065b3
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_1) (symbol_24))
		:ordered-tasks (and (down_ladder_option-00da37bb-1c97-467d-a4c6-451d0aa6362c) (go_left_option-e9c2b970-5746-486e-8caa-a92e47ca18ab) (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7))
	)
	[3, 0, 5, 7]

	(:method m-down_right_option-jump_left_option-Level-1-2-4a942207-3b22-422c-9e30-b67071be7f8b
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_28))
		:ordered-tasks (and (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (down_right_option-529a3ad1-7054-4436-ae7f-6831b4142cee) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7))
	)
	[6, 8, 6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-3-5b96492e-8c73-4947-966c-813ff48fc2bd
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (down_left_option-b49d89f3-13fd-4bcd-b196-e871f64b1610) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7))
	)
	[5, 7]

	(:method m-down_right_option-jump_left_option-Level-1-4-0269ec98-8535-43d4-81fd-3a0a39e91df9
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (down_right_option-529a3ad1-7054-4436-ae7f-6831b4142cee) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7))
	)
	[1, 8, 6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-5-5854b491-d639-46fb-a7d8-1870f48a1d60
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_1) (symbol_4))
		:ordered-tasks (and (down_ladder_option-589a9011-8a42-485e-8ca4-3fa466e6a1f2) (go_left_option-e9c2b970-5746-486e-8caa-a92e47ca18ab) (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7))
	)
	[3, 0, 5, 7]

	(:method m-down_right_option-jump_left_option-Level-1-6-0789cb1a-59dd-453b-9385-3b454bd5e532
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_34))
		:ordered-tasks (and (go_right_option-579bd018-d41b-4e98-9c34-0207447701de) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b) (down_right_option-529a3ad1-7054-4436-ae7f-6831b4142cee) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7))
	)
	[1, 8, 6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-7-b0cb2a97-87d7-4943-9420-3ff6d8502d6d
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (down_right_option-529a3ad1-7054-4436-ae7f-6831b4142cee) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7))
	)
	[6, 8, 6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-8-0a973967-3bea-4782-a5d0-abcde2aa16de
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_26))
		:ordered-tasks (and (go_left_option-171f04cb-f8c6-4f9c-a124-47a9d0109e98) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7))
	)
	[0, 7]

	(:method m-down_right_option-jump_left_option-Level-1-9-198d96d7-a0ae-452e-b683-500a7fd05f20
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7))
	)
	[5, 7]

down_right_option-jump_left_option-Level-1

	(:method m-down_right_option-jump_left_option-Level-1-0-642a23c3-5825-48a3-9b87-a6a9fd9c1886
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (down_right_option-529a3ad1-7054-4436-ae7f-6831b4142cee) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7))
	)
	[6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-1-e9d189e5-18a1-4e3a-b67f-079738261eb0
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_22) (symbol_24))
		:ordered-tasks (and (down_ladder_option-00da37bb-1c97-467d-a4c6-451d0aa6362c) (go_left_option-cfb7b447-2228-48dd-8e63-82e1ae9c3e70) (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7))
	)
	[3, 0, 5, 7]

	(:method m-down_right_option-jump_left_option-Level-1-2-610ece28-2aaa-48c4-9735-05f81ce81525
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (down_right_option-529a3ad1-7054-4436-ae7f-6831b4142cee) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7))
	)
	[1, 8, 6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-3-ce7dbdd9-96a2-4197-a860-26c6187841c5
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (down_right_option-529a3ad1-7054-4436-ae7f-6831b4142cee) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7))
	)
	[6, 8, 6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-4-ad845f15-39ab-4b15-83b1-f394d411cb05
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (down_left_option-b49d89f3-13fd-4bcd-b196-e871f64b1610) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7))
	)
	[5, 7]

	(:method m-down_right_option-jump_left_option-Level-1-5-e480ecca-180d-42e8-a0b1-9534514479f9
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_20) (symbol_3))
		:ordered-tasks (and (go_left_option-cfb7b447-2228-48dd-8e63-82e1ae9c3e70) (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7))
	)
	[0, 5, 7]

	(:method m-down_right_option-jump_left_option-Level-1-6-a6c5c50b-bb96-4616-bb7c-fe907391fc65
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (symbol_33) (psymbol_16))
		:ordered-tasks (and (go_right_option-e3d1ebe4-416d-4700-9a4f-71ab6d857820) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b) (down_right_option-529a3ad1-7054-4436-ae7f-6831b4142cee) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7))
	)
	[1, 8, 6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-7-089436a9-82fa-4551-97fb-7be1d9fd8701
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_26))
		:ordered-tasks (and (go_left_option-171f04cb-f8c6-4f9c-a124-47a9d0109e98) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7))
	)
	[0, 7]

	(:method m-down_right_option-jump_left_option-Level-1-8-89f5cc1f-73c7-4f26-96e2-520e9190f350
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_22) (symbol_4))
		:ordered-tasks (and (down_ladder_option-589a9011-8a42-485e-8ca4-3fa466e6a1f2) (go_left_option-cfb7b447-2228-48dd-8e63-82e1ae9c3e70) (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7))
	)
	[3, 0, 5, 7]

	(:method m-down_right_option-jump_left_option-Level-1-9-dacd6aa8-0ec7-4a2e-b591-0c3cd695f0a8
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7))
	)
	[5, 7]

down_right_option-jump_left_option-Level-1

	(:method m-down_right_option-jump_left_option-Level-1-0-27557c2d-e890-471c-a603-70d611da9d42
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (symbol_30) (psymbol_39))
		:ordered-tasks (and (down_right_option-37ba9d57-f45b-4366-b17e-d02e765de04c) (jump_left_option-371b2145-f03f-46e1-9bfd-836d3662a687))
	)
	[6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-1-66465d53-a6ff-4448-8aa7-fb8c40b1f98b
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_12) (symbol_6) (symbol_24))
		:ordered-tasks (and (down_ladder_option-f158b69e-b717-4a40-abb7-5393addbf214) (go_left_option-89c4435a-eed2-401c-a2ca-bb5d979fcb1c) (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5))
	)
	[3, 0, 5, 7]

	(:method m-down_right_option-jump_left_option-Level-1-2-6c7ce32b-df32-42b8-87b0-651b4937dce4
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_6) (symbol_24))
		:ordered-tasks (and (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0) (down_right_option-37ba9d57-f45b-4366-b17e-d02e765de04c) (jump_left_option-371b2145-f03f-46e1-9bfd-836d3662a687))
	)
	[1, 8, 6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-3-5af3beb2-5cc9-48cb-9d7f-4d52c33b5872
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_26))
		:ordered-tasks (and (down_left_option-b2e7a9e2-e751-4336-9e80-d89c6b9bab43) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5))
	)
	[5, 7]

	(:method m-down_right_option-jump_left_option-Level-1-4-57d2541d-7638-44df-aa49-3c2ecda3a02a
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (psymbol_21) (notfailed) (symbol_6) (symbol_3))
		:ordered-tasks (and (go_left_option-89c4435a-eed2-401c-a2ca-bb5d979fcb1c) (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5))
	)
	[0, 5, 7]

	(:method m-down_right_option-jump_left_option-Level-1-5-ea13f4b0-dd14-4768-8014-5370836e93e4
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (psymbol_19) (notfailed) (symbol_33))
		:ordered-tasks (and (go_right_option-88dcce14-f5a4-4eca-9f6b-4f7973475c86) (jump_right_option-9075f1c6-cec0-4509-990e-375f52911f7c) (down_right_option-37ba9d57-f45b-4366-b17e-d02e765de04c) (jump_left_option-371b2145-f03f-46e1-9bfd-836d3662a687))
	)
	[1, 8, 6, 7]

	(:method m-down_right_option-jump_left_option-Level-1-6-a38307a5-ae0b-4902-9e0f-cf7873732db1
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_27))
		:ordered-tasks (and (go_left_option-7eb4b53e-cb4c-4d94-9c3d-7c39fe56018a) (jump_left_option-371b2145-f03f-46e1-9bfd-836d3662a687))
	)
	[0, 7]

	(:method m-down_right_option-jump_left_option-Level-1-7-e6b944fa-6f6b-48b4-8c9f-778373626348
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_12) (symbol_6) (symbol_4))
		:ordered-tasks (and (down_ladder_option-17544774-0447-4b16-ba81-2644e4d3e2de) (go_left_option-89c4435a-eed2-401c-a2ca-bb5d979fcb1c) (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5))
	)
	[3, 0, 5, 7]

	(:method m-down_right_option-jump_left_option-Level-1-8-88099024-b779-41a4-9996-6a7867f7e785
		:parameters ()
		:task (down_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_27))
		:ordered-tasks (and (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5))
	)
	[5, 7]

down_left_option-go_left_option-down_ladder_option-Level-1

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-0-17b32954-9089-4097-8107-27b55fcad5c3
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (down_left_option-672ae28f-4990-4d34-9252-3aabbbfc6e4b) (go_left_option-91f1aa24-2ace-4d96-b6da-7e66b30ec084) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7))
	)
	[5, 0, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-1-185904b9-618b-4c7c-a214-569f59178e23
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (go_left_option-91f1aa24-2ace-4d96-b6da-7e66b30ec084) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7))
	)
	[5, 0, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-2-c1e6c54b-2aae-48a4-baaa-91600a3b683b
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_1) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7))
	)
	[1, 6, 0, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-3-faae853a-dd44-4c10-9442-e4fae83b31d3
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_28))
		:ordered-tasks (and (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7))
	)
	[6, 0, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-4-a4899b15-c402-4124-a62f-9ea199174663
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_36) (psymbol_40) (notfailed))
		:ordered-tasks (and (down_left_option-fdc41329-9bcf-4664-85f7-27a30d246109) (down_left_option-7123bb95-be0f-41ab-a692-3e0d259d7fb0) (go_left_option-f7f41d74-84aa-4d37-b3b6-6e347d7f192c) (down_ladder_option-3e0f2d80-f5ab-4830-a2ed-788fa7e0fb19))
	)
	[5, 5, 0, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-5-5a07c21c-8fb4-4d76-8054-1e23d5c7fa9c
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7))
	)
	[6, 0, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-6-520324e4-232c-476d-b504-d53819f3fbde
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724) (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837))
	)
	[7, 0, 2, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-7-5f3ddb8b-8405-4a65-8687-178f08f377ff
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724) (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837))
	)
	[7, 0, 2, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-8-62380aa6-620f-442c-ad3b-1c9db142f636
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_24))
		:ordered-tasks (and (go_left_option-03a9b36b-a989-4fd0-a3d4-0961be523e1c) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee))
	)
	[0, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-9-710564be-8924-4431-9f26-b6cb1a636a60
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_28))
		:ordered-tasks (and (go_left_option-25d5097b-8432-4375-b911-b09b95783656) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724) (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837))
	)
	[0, 2, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-10-618abfbe-7b36-4d33-8620-9f4b5c3d6a3c
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (go_left_option-03a9b36b-a989-4fd0-a3d4-0961be523e1c) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee))
	)
	[1, 2, 0, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-11-59643638-811b-4d07-80f8-c6f4233d5da9
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_4))
		:ordered-tasks (and (go_left_option-560327e1-e91d-45d0-9f67-ef1b3af412c2) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee))
	)
	[0, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-12-a4779bf0-5815-488b-b750-11b739c11c5c
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724) (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837))
	)
	[0, 2, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-13-360951dd-be36-4a99-851c-2423397f729d
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (go_right_option-bc0e6cd5-461a-49cd-88cf-cb2fa7e0ecc2) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (go_left_option-03a9b36b-a989-4fd0-a3d4-0961be523e1c) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee))
	)
	[1, 2, 0, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-14-39bce808-80c3-4770-8de9-6e5806953a20
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_0) (psymbol_5))
		:ordered-tasks (and (go_right_option-079935dd-fc01-4565-ad7e-8e52291ec726) (down_ladder_option-21fdc65b-2eef-4a75-9623-13249e23b6e6))
	)
	[1, 3]

	(:method m-down_left_option-go_left_option-down_ladder_option-Level-1-15-f74f067e-4379-45e3-a312-647d950cd3a4
		:parameters ()
		:task (down_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_31) (notfailed) (psymbol_3))
		:ordered-tasks (and (go_right_option-df783eff-fc68-4a93-bb75-ee3d4e100c23) (up_ladder_option-3153f945-3a4a-41fd-8bd2-724e03756b6e) (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837))
	)
	[1, 2, 3]

go_right_option-go_left_option-Level-1

	(:method m-go_right_option-go_left_option-Level-1-0-58331d8a-fdb0-4444-bfc4-99c882bb4035
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_3))
		:ordered-tasks (and (go_right_option-aa1982c6-290d-4398-9dc5-7828d6d1cd38) (go_left_option-2b858d53-0fa1-4495-b462-3de144e0ba8f))
	)
	[1, 0]

	(:method m-go_right_option-go_left_option-Level-1-1-7222cbbf-597f-45d4-8b07-eb86f0a06511
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (symbol_14) (psymbol_32) (notfailed))
		:ordered-tasks (and (down_left_option-2134e887-b7ee-491a-af6d-162358857f46) (down_left_option-ea28cc67-461c-4378-8900-e1a52958be90) (down_left_option-03fa188f-7563-4b2c-a208-72ea96d49393) (go_left_option-55bd61f9-99e0-425c-8b6b-c5b9760a23d9))
	)
	[5, 5, 5, 0]

	(:method m-go_right_option-go_left_option-Level-1-2-73d722b7-3631-4aa1-8918-01961f0d01f5
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_6) (symbol_24))
		:ordered-tasks (and (down_ladder_option-4f076ca7-8494-42ba-bea6-07c508810733) (go_right_option-aa1982c6-290d-4398-9dc5-7828d6d1cd38) (go_left_option-2b858d53-0fa1-4495-b462-3de144e0ba8f))
	)
	[3, 1, 0]

	(:method m-go_right_option-go_left_option-Level-1-3-f2dbd24e-0219-41fe-a6bd-d77a2db41426
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (psymbol_17) (notfailed) (symbol_21))
		:ordered-tasks (and (down_left_option-03fa188f-7563-4b2c-a208-72ea96d49393) (go_left_option-55bd61f9-99e0-425c-8b6b-c5b9760a23d9))
	)
	[5, 0]

	(:method m-go_right_option-go_left_option-Level-1-4-1e0fb8ba-15f9-44e0-af87-ee93b24d8484
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (psymbol_19) (notfailed) (symbol_33))
		:ordered-tasks (and (go_left_option-166599c6-7a83-4fb4-a172-4b678b2c04ec) (down_ladder_option-9ad7db85-8b54-414c-bca1-f33bd99a52b7) (go_right_option-aa1982c6-290d-4398-9dc5-7828d6d1cd38) (go_left_option-2b858d53-0fa1-4495-b462-3de144e0ba8f))
	)
	[0, 3, 1, 0]

	(:method m-go_right_option-go_left_option-Level-1-5-29c4f93f-b363-4751-942a-f3325358421e
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (symbol_30) (psymbol_39))
		:ordered-tasks (and (jump_left_option-788d119e-49d6-4abe-b3d7-6373917b42b6) (go_left_option-2cffbfb8-6254-4f9b-87c4-e8156b0e8c9f))
	)
	[7, 0]

	(:method m-go_right_option-go_left_option-Level-1-6-6bb3ee64-e932-411d-b7d4-3dfee980098e
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (symbol_38) (psymbol_39) (notfailed))
		:ordered-tasks (and (jump_left_option-978f0d9b-9234-4f95-87c4-72cd97a9a03c) (go_left_option-2cffbfb8-6254-4f9b-87c4-e8156b0e8c9f))
	)
	[7, 0]

	(:method m-go_right_option-go_left_option-Level-1-7-e2b40291-606c-4337-b498-73bffe6194a7
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_12) (symbol_6) (symbol_24))
		:ordered-tasks (and (go_left_option-22b99b80-95e2-48c9-b0c8-e9b324f3ae13) (down_ladder_option-d5d655eb-8a35-4f84-bcf1-b8270263af49) (go_right_option-28ac691a-9ef6-4638-bb0c-d603c224872b) (go_left_option-27c293fb-85a4-4cea-9556-87df5396c69e))
	)
	[0, 3, 1, 0]

	(:method m-go_right_option-go_left_option-Level-1-8-9a2369cb-eb98-4856-a74b-1b3e528562c2
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_23) (symbol_6) (symbol_3))
		:ordered-tasks (and (go_right_option-28ac691a-9ef6-4638-bb0c-d603c224872b) (go_left_option-27c293fb-85a4-4cea-9556-87df5396c69e))
	)
	[1, 0]

	(:method m-go_right_option-go_left_option-Level-1-9-dad5cfe2-b00d-46db-a49b-c055cfffd26e
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_6) (symbol_24))
		:ordered-tasks (and (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0) (jump_left_option-788d119e-49d6-4abe-b3d7-6373917b42b6) (go_left_option-2cffbfb8-6254-4f9b-87c4-e8156b0e8c9f))
	)
	[1, 8, 7, 0]

	(:method m-go_right_option-go_left_option-Level-1-10-e185af6a-18ae-4a2f-937d-007b1f6ab51e
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_26))
		:ordered-tasks (and (down_left_option-b2e7a9e2-e751-4336-9e80-d89c6b9bab43) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (jump_left_option-978f0d9b-9234-4f95-87c4-72cd97a9a03c) (go_left_option-2cffbfb8-6254-4f9b-87c4-e8156b0e8c9f))
	)
	[5, 7, 7, 0]

	(:method m-go_right_option-go_left_option-Level-1-11-6272a7f3-b4ce-40c0-ba65-f4f70e9fb9ac
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (psymbol_19) (notfailed) (symbol_33))
		:ordered-tasks (and (go_right_option-88dcce14-f5a4-4eca-9f6b-4f7973475c86) (jump_right_option-9075f1c6-cec0-4509-990e-375f52911f7c) (jump_left_option-788d119e-49d6-4abe-b3d7-6373917b42b6) (go_left_option-2cffbfb8-6254-4f9b-87c4-e8156b0e8c9f))
	)
	[1, 8, 7, 0]

	(:method m-go_right_option-go_left_option-Level-1-12-65acbc5c-319f-4061-acca-fd0e1357145d
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_27))
		:ordered-tasks (and (go_left_option-7eb4b53e-cb4c-4d94-9c3d-7c39fe56018a) (jump_left_option-371b2145-f03f-46e1-9bfd-836d3662a687) (jump_left_option-978f0d9b-9234-4f95-87c4-72cd97a9a03c) (go_left_option-2cffbfb8-6254-4f9b-87c4-e8156b0e8c9f))
	)
	[0, 7, 7, 0]

	(:method m-go_right_option-go_left_option-Level-1-13-c64158d6-7307-44ef-b8a7-014efe9ec041
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_12) (symbol_6) (symbol_4))
		:ordered-tasks (and (go_left_option-e9906c07-81ba-422c-b3ac-bc44c467c196) (down_ladder_option-d5d655eb-8a35-4f84-bcf1-b8270263af49) (go_right_option-28ac691a-9ef6-4638-bb0c-d603c224872b) (go_left_option-27c293fb-85a4-4cea-9556-87df5396c69e))
	)
	[0, 3, 1, 0]

	(:method m-go_right_option-go_left_option-Level-1-14-c552f827-eef2-4b89-a295-7fe787a8d44c
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_27))
		:ordered-tasks (and (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (jump_left_option-978f0d9b-9234-4f95-87c4-72cd97a9a03c) (go_left_option-2cffbfb8-6254-4f9b-87c4-e8156b0e8c9f))
	)
	[5, 7, 7, 0]

	(:method m-go_right_option-go_left_option-Level-1-15-90f92069-86d3-411d-8fb5-48b5c12a8d7f
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_12) (symbol_6) (symbol_24))
		:ordered-tasks (and (go_right_option-f47c4146-705a-4344-9cd7-ac9db06a3234) (go_left_option-65cc8473-8422-48a5-9695-e602de2c455b))
	)
	[1, 0]

	(:method m-go_right_option-go_left_option-Level-1-16-175612b1-21c1-4128-8b9c-0468e2f450ff
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_26) (symbol_6))
		:ordered-tasks (and (go_right_option-ccc92137-eb45-4ced-9281-3518012129e7) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d) (go_right_option-f47c4146-705a-4344-9cd7-ac9db06a3234) (go_left_option-65cc8473-8422-48a5-9695-e602de2c455b))
	)
	[1, 2, 1, 0]

	(:method m-go_right_option-go_left_option-Level-1-17-9a22119f-49bc-4b41-89e2-f0918a8ab999
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (symbol_6) (psymbol_21) (symbol_3))
		:ordered-tasks (and (up_ladder_option-4d9490ad-08d1-4bde-9c93-f282c67fa4d0) (go_right_option-f47c4146-705a-4344-9cd7-ac9db06a3234) (go_left_option-65cc8473-8422-48a5-9695-e602de2c455b))
	)
	[2, 1, 0]

	(:method m-go_right_option-go_left_option-Level-1-18-95202794-5ece-41a7-aff0-de3d06601dba
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_6) (symbol_27))
		:ordered-tasks (and (go_right_option-f9bea7e3-614f-4237-bce3-7116fcd46de1) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d) (go_right_option-f47c4146-705a-4344-9cd7-ac9db06a3234) (go_left_option-65cc8473-8422-48a5-9695-e602de2c455b))
	)
	[1, 2, 1, 0]

jump_left_option-go_left_option-down_ladder_option-Level-1

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-0-731ea2fe-7e8e-419e-bef1-2775eec1bb03
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7) (go_left_option-54d95d63-d57f-4089-9500-234cd4403899) (down_ladder_option-d79cd1b7-fa41-4c00-819c-d63e2faf5af5))
	)
	[7, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-1-94c03abb-796b-4381-88c0-ff4c05d90893
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784) (go_left_option-54d95d63-d57f-4089-9500-234cd4403899) (down_ladder_option-d79cd1b7-fa41-4c00-819c-d63e2faf5af5))
	)
	[7, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-2-52d8f79e-d3e9-42d4-ac92-06ab1bc1157f
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_1) (symbol_3))
		:ordered-tasks (and (go_left_option-c79ad243-f896-4c82-b97c-44edaa855dd4) (go_right_option-f0c669d8-b447-452e-bf31-e7febdea8225) (down_ladder_option-64158807-62c3-4725-a91d-e3ae1851e930))
	)
	[0, 1, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-3-2a783a09-ba08-4ff6-85bf-8a3a0dd2afdf
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-d52a0c12-830b-4717-bda3-30f0b11d5c91) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7))
	)
	[1, 6, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-4-56ad2980-f943-4501-b9c5-94abe738732a
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_1) (symbol_4))
		:ordered-tasks (and (go_left_option-36b4a642-c6b8-495e-b5bb-d4c2e4bfbc7d) (go_right_option-f0c669d8-b447-452e-bf31-e7febdea8225) (down_ladder_option-64158807-62c3-4725-a91d-e3ae1851e930))
	)
	[0, 1, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-5-c90c8404-5453-4c14-acbe-8525fcf01590
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_1) (symbol_24))
		:ordered-tasks (and (down_ladder_option-83bc6fea-6a55-4596-a0c9-af5c11f7f9ba) (go_left_option-c79ad243-f896-4c82-b97c-44edaa855dd4) (go_right_option-f0c669d8-b447-452e-bf31-e7febdea8225) (down_ladder_option-64158807-62c3-4725-a91d-e3ae1851e930))
	)
	[3, 0, 1, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-6-d9344e36-897b-4492-aa62-ee4bfa55921a
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_41) (notfailed) (psymbol_15))
		:ordered-tasks (and (go_left_option-360ecde8-66fa-4d40-93f3-b8855460f893) (down_ladder_option-3e0f2d80-f5ab-4830-a2ed-788fa7e0fb19))
	)
	[0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-7-4ca31747-ff90-4417-b1ac-14950818ff80
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_15) (psymbol_15))
		:ordered-tasks (and (down_left_option-1233edc4-7110-4a1d-bc5e-11b1b2fb986d) (go_left_option-f7f41d74-84aa-4d37-b3b6-6e347d7f192c) (down_ladder_option-3e0f2d80-f5ab-4830-a2ed-788fa7e0fb19))
	)
	[5, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-8-786e9257-5702-4f7c-9b11-1482d1a319ed
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7))
	)
	[6, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-9-32676d57-53db-46c8-a397-21d44b116248
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_36) (psymbol_40) (notfailed))
		:ordered-tasks (and (down_left_option-fdc41329-9bcf-4664-85f7-27a30d246109) (down_left_option-7123bb95-be0f-41ab-a692-3e0d259d7fb0) (go_left_option-f7f41d74-84aa-4d37-b3b6-6e347d7f192c) (down_ladder_option-3e0f2d80-f5ab-4830-a2ed-788fa7e0fb19))
	)
	[5, 5, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-10-97a63722-acfd-4bf0-afdd-0760cf590fb5
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_1) (symbol_34))
		:ordered-tasks (and (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (go_left_option-c79ad243-f896-4c82-b97c-44edaa855dd4) (go_right_option-f0c669d8-b447-452e-bf31-e7febdea8225) (down_ladder_option-64158807-62c3-4725-a91d-e3ae1851e930))
	)
	[3, 0, 1, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-11-dfbcc5b6-2168-4bce-854f-7eb116d3d5a1
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_33) (psymbol_16))
		:ordered-tasks (and (go_left_option-9573d36a-db32-437b-b918-9001fae46e55) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7))
	)
	[0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-12-8c005109-0051-4dd0-8b0e-757b3ab90bec
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (symbol_4) (psymbol_2))
		:ordered-tasks (and (go_right_option-0a02799c-3109-4a35-bdff-2680d99e104a) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7))
	)
	[1, 6, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-13-f42c5c8f-a0e2-4218-b716-e516e0ac71ea
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724) (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837))
	)
	[7, 0, 2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-14-5a5098a8-ff4a-4b0e-9ee5-bff30685f001
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724) (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837))
	)
	[7, 0, 2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-15-296e327b-965b-41ab-8577-f827dc7afa73
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_24))
		:ordered-tasks (and (go_left_option-03a9b36b-a989-4fd0-a3d4-0961be523e1c) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee))
	)
	[0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-16-98f0f63e-8468-4f5a-bcb3-4391694aab02
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724) (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837))
	)
	[0, 2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-17-930b6764-7bc2-49b0-b396-f23a42c17231
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (go_left_option-03a9b36b-a989-4fd0-a3d4-0961be523e1c) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee))
	)
	[1, 2, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-18-f9d22798-7818-467d-bc62-d4e26bc15c66
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_20) (symbol_3))
		:ordered-tasks (and (up_ladder_option-86a8976e-046d-432d-9b9e-4aeac3a0f784) (go_left_option-03a9b36b-a989-4fd0-a3d4-0961be523e1c) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee))
	)
	[2, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-19-ac43076a-65ac-4bae-83a5-f296b58511c8
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_4) (psymbol_2))
		:ordered-tasks (and (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724) (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837))
	)
	[2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-20-de06a2e3-aaa1-4a34-8445-a4d8aceb578a
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_4))
		:ordered-tasks (and (go_left_option-560327e1-e91d-45d0-9f67-ef1b3af412c2) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee))
	)
	[0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-21-19c1209b-796f-41b9-a8d2-7115377fbc1c
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (go_right_option-bc0e6cd5-461a-49cd-88cf-cb2fa7e0ecc2) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (go_left_option-03a9b36b-a989-4fd0-a3d4-0961be523e1c) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee))
	)
	[1, 2, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-22-aa70af4a-afcf-4331-a284-b95a766b7888
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48) (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (down_ladder_option-00da37bb-1c97-467d-a4c6-451d0aa6362c))
	)
	[8, 1, 2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-23-f721328e-c033-477e-b5d6-613fea860ebd
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0) (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (down_ladder_option-00da37bb-1c97-467d-a4c6-451d0aa6362c))
	)
	[8, 1, 2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-24-344f242b-dd7b-461b-a3d2-c448e9cff565
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (down_ladder_option-00da37bb-1c97-467d-a4c6-451d0aa6362c))
	)
	[1, 2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-25-0808792b-4619-492f-92ac-7ca070668c27
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (go_right_option-bc0e6cd5-461a-49cd-88cf-cb2fa7e0ecc2) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (down_ladder_option-00da37bb-1c97-467d-a4c6-451d0aa6362c))
	)
	[1, 2, 3]

jump_left_option-go_left_option-down_ladder_option-Level-1

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-0-2d50cddc-17d2-4490-a8b6-94ad561b358e
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_30) (psymbol_39))
		:ordered-tasks (and (jump_left_option-788d119e-49d6-4abe-b3d7-6373917b42b6) (go_left_option-ef18768e-54e5-4011-911f-f8e1bcbecad2) (down_ladder_option-505fe935-67ac-4464-9800-c8834438bba8))
	)
	[7, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-1-7b69ff1a-e1cd-4152-b014-64fcd6b726b4
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_39) (notfailed))
		:ordered-tasks (and (jump_left_option-978f0d9b-9234-4f95-87c4-72cd97a9a03c) (go_left_option-ef18768e-54e5-4011-911f-f8e1bcbecad2) (down_ladder_option-505fe935-67ac-4464-9800-c8834438bba8))
	)
	[7, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-2-490b31fd-8681-4a91-ac58-8ab95ed2f81c
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_6) (symbol_4) (psymbol_23))
		:ordered-tasks (and (go_right_option-a916d536-04a9-4a2a-a659-479fa676bb90) (down_right_option-cd9de565-0cb5-4903-819b-3f472c56f0e3) (go_left_option-91207808-ff70-447e-bc6d-d4e121c9b1cf) (down_ladder_option-9ad7db85-8b54-414c-bca1-f33bd99a52b7))
	)
	[1, 6, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-3-68e5f754-38a2-4404-a253-e221b8d9462e
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_23) (symbol_6) (symbol_3))
		:ordered-tasks (and (go_right_option-28ac691a-9ef6-4638-bb0c-d603c224872b) (down_right_option-cd9de565-0cb5-4903-819b-3f472c56f0e3) (go_left_option-91207808-ff70-447e-bc6d-d4e121c9b1cf) (down_ladder_option-9ad7db85-8b54-414c-bca1-f33bd99a52b7))
	)
	[1, 6, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-4-5c67c051-ecab-453a-bf55-2d365273faff
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (psymbol_17) (notfailed) (symbol_21))
		:ordered-tasks (and (down_left_option-03fa188f-7563-4b2c-a208-72ea96d49393) (go_left_option-55bd61f9-99e0-425c-8b6b-c5b9760a23d9) (down_ladder_option-2d974656-db7c-46ec-88d8-9a9061e768a4))
	)
	[5, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-5-71d805c3-585d-4883-a715-36fbf3a96923
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (psymbol_19) (notfailed) (symbol_33))
		:ordered-tasks (and (go_left_option-166599c6-7a83-4fb4-a172-4b678b2c04ec) (down_ladder_option-9ad7db85-8b54-414c-bca1-f33bd99a52b7))
	)
	[0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-6-a551c36a-0905-4232-81ae-8f3e1f80ba0e
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_30) (psymbol_39))
		:ordered-tasks (and (jump_left_option-788d119e-49d6-4abe-b3d7-6373917b42b6) (go_left_option-2cffbfb8-6254-4f9b-87c4-e8156b0e8c9f) (up_ladder_option-3d950029-c5e1-408d-b9b7-407f151dfb42) (down_ladder_option-e7a54113-efa2-4790-8105-f0c6c1399120))
	)
	[7, 0, 2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-7-b6d81c6e-228e-40cf-a3e4-37b9cfc7b2f8
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_39) (notfailed))
		:ordered-tasks (and (jump_left_option-978f0d9b-9234-4f95-87c4-72cd97a9a03c) (go_left_option-2cffbfb8-6254-4f9b-87c4-e8156b0e8c9f) (up_ladder_option-3d950029-c5e1-408d-b9b7-407f151dfb42) (down_ladder_option-e7a54113-efa2-4790-8105-f0c6c1399120))
	)
	[7, 0, 2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-8-cf4c52be-353a-4c36-ac26-6a322b4cb1b7
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_4) (psymbol_23))
		:ordered-tasks (and (up_ladder_option-3d950029-c5e1-408d-b9b7-407f151dfb42) (down_ladder_option-e7a54113-efa2-4790-8105-f0c6c1399120))
	)
	[2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-9-baf8ba02-4e36-4861-8488-d2527a8fb935
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_12) (symbol_6) (symbol_24))
		:ordered-tasks (and (go_left_option-22b99b80-95e2-48c9-b0c8-e9b324f3ae13) (down_ladder_option-d5d655eb-8a35-4f84-bcf1-b8270263af49))
	)
	[0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-10-50a3d23e-ce58-4589-aef1-5316a3953a54
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_26) (symbol_6))
		:ordered-tasks (and (go_right_option-ccc92137-eb45-4ced-9281-3518012129e7) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d) (go_left_option-22b99b80-95e2-48c9-b0c8-e9b324f3ae13) (down_ladder_option-d5d655eb-8a35-4f84-bcf1-b8270263af49))
	)
	[1, 2, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-11-6d985ccc-c058-4a5d-8c56-e7b4b1480ede
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_6) (psymbol_21) (symbol_3))
		:ordered-tasks (and (up_ladder_option-4d9490ad-08d1-4bde-9c93-f282c67fa4d0) (go_left_option-22b99b80-95e2-48c9-b0c8-e9b324f3ae13) (down_ladder_option-d5d655eb-8a35-4f84-bcf1-b8270263af49))
	)
	[2, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-12-9488ad89-0da5-4b92-a936-b7e58b1f1843
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_12) (symbol_6) (symbol_4))
		:ordered-tasks (and (go_left_option-e9906c07-81ba-422c-b3ac-bc44c467c196) (down_ladder_option-d5d655eb-8a35-4f84-bcf1-b8270263af49))
	)
	[0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-13-34648171-2052-45fd-9ab2-815a03921c3f
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_6) (symbol_27))
		:ordered-tasks (and (go_right_option-f9bea7e3-614f-4237-bce3-7116fcd46de1) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d) (go_left_option-22b99b80-95e2-48c9-b0c8-e9b324f3ae13) (down_ladder_option-d5d655eb-8a35-4f84-bcf1-b8270263af49))
	)
	[1, 2, 0, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-14-61bf156a-afd7-4874-9524-ef1108f899ad
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_30) (psymbol_39))
		:ordered-tasks (and (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a) (go_right_option-ccc92137-eb45-4ced-9281-3518012129e7) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d) (down_ladder_option-f158b69e-b717-4a40-abb7-5393addbf214))
	)
	[8, 1, 2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-15-ebf9a565-a558-4939-9746-b581efc502d4
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_39) (notfailed))
		:ordered-tasks (and (jump_right_option-7c869b22-d717-40d6-8694-466eaa5efb6f) (go_right_option-ccc92137-eb45-4ced-9281-3518012129e7) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d) (down_ladder_option-f158b69e-b717-4a40-abb7-5393addbf214))
	)
	[8, 1, 2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-16-e71fd81e-688a-46c1-b31b-383dc4af93e5
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_26))
		:ordered-tasks (and (go_right_option-ccc92137-eb45-4ced-9281-3518012129e7) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d) (down_ladder_option-f158b69e-b717-4a40-abb7-5393addbf214))
	)
	[1, 2, 3]

	(:method m-jump_left_option-go_left_option-down_ladder_option-Level-1-17-b41ef3cc-4f60-4987-aa28-a1a5643774a7
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_27))
		:ordered-tasks (and (go_right_option-f9bea7e3-614f-4237-bce3-7116fcd46de1) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d) (down_ladder_option-f158b69e-b717-4a40-abb7-5393addbf214))
	)
	[1, 2, 3]

jump_right_option-go_right_option-up_ladder_option-Level-1

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-0-addd2e04-895f-4d91-bb4b-4f15ed27dbca
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48) (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6))
	)
	[8, 1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-1-bcd35a90-f678-4e74-85a5-4c034cfae9d3
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0) (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6))
	)
	[8, 1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-2-4c218112-260e-44b2-8636-0c5f669af03d
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6))
	)
	[1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-3-51b0553e-2c14-4bdb-958d-aa48e7178413
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_4))
		:ordered-tasks (and (go_left_option-560327e1-e91d-45d0-9f67-ef1b3af412c2) (go_right_option-ca844338-b48c-4d70-b821-89074915bc5f))
	)
	[0, 1]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-4-cf0ae051-817f-4a94-962a-e7ac0feae1df
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (go_right_option-bc0e6cd5-461a-49cd-88cf-cb2fa7e0ecc2) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6))
	)
	[1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-5-e38b6ef1-803c-433f-acb4-7ea99b236e53
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (down_left_option-672ae28f-4990-4d34-9252-3aabbbfc6e4b) (go_left_option-91f1aa24-2ace-4d96-b6da-7e66b30ec084) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea))
	)
	[5, 0, 3, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-6-a099110a-b32f-40d0-a627-01446fac8f7a
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (go_left_option-91f1aa24-2ace-4d96-b6da-7e66b30ec084) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea))
	)
	[5, 0, 3, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-7-6e830bb7-175a-4fb8-9fd5-91556de5a20d
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_28))
		:ordered-tasks (and (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea))
	)
	[6, 0, 3, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-8-9cc67662-42e7-4bfc-92b1-7f1ea467664e
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (symbol_36) (psymbol_40) (notfailed))
		:ordered-tasks (and (down_left_option-fdc41329-9bcf-4664-85f7-27a30d246109) (down_left_option-7123bb95-be0f-41ab-a692-3e0d259d7fb0) (go_left_option-f7f41d74-84aa-4d37-b3b6-6e347d7f192c) (up_ladder_option-7103e77c-7056-4925-bd7c-3833991c5926))
	)
	[5, 5, 0, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-9-7da31a50-496b-4b18-a402-0fe45a9a1c38
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_34))
		:ordered-tasks (and (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea))
	)
	[3, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-10-76777942-abe0-40ff-82fd-cdc03fc0222f
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea))
	)
	[6, 0, 3, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-11-fddc253d-8886-49c4-b9e6-aff319c0a936
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724))
	)
	[7, 0, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-12-88553234-3f63-48f2-a867-72411c30ebbc
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724))
	)
	[7, 0, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-13-c0c21758-3613-4201-85e5-65045f1ebd4d
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_24))
		:ordered-tasks (and (go_left_option-03a9b36b-a989-4fd0-a3d4-0961be523e1c) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee) (up_ladder_option-62d254f2-36a7-4b77-99bc-525ad0801d64))
	)
	[0, 3, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-14-1c625dc9-6cd4-49e7-a26e-2d92e7c25df8
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_28))
		:ordered-tasks (and (go_left_option-25d5097b-8432-4375-b911-b09b95783656) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724))
	)
	[0, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-15-09e10e23-abd7-410c-ad59-9f51d0064661
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_4))
		:ordered-tasks (and (go_left_option-560327e1-e91d-45d0-9f67-ef1b3af412c2) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee) (up_ladder_option-62d254f2-36a7-4b77-99bc-525ad0801d64))
	)
	[0, 3, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-16-82866829-aab0-47f9-a597-b1e68219cab3
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724))
	)
	[0, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-17-16bc2054-0c01-4564-bde6-402960a05b02
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_0) (psymbol_5))
		:ordered-tasks (and (go_right_option-079935dd-fc01-4565-ad7e-8e52291ec726) (down_ladder_option-21fdc65b-2eef-4a75-9623-13249e23b6e6) (up_ladder_option-62d254f2-36a7-4b77-99bc-525ad0801d64))
	)
	[1, 3, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-18-73baf97f-9575-40f1-827a-4ecf91e34af2
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (symbol_31) (notfailed) (psymbol_3))
		:ordered-tasks (and (go_right_option-df783eff-fc68-4a93-bb75-ee3d4e100c23) (up_ladder_option-3153f945-3a4a-41fd-8bd2-724e03756b6e))
	)
	[1, 2]

jump_right_option-go_right_option-up_ladder_option-Level-1

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-0-b04f9fa2-4343-41e3-b34e-27713aac15bd
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48) (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6))
	)
	[8, 1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-1-61004145-40ac-4b69-9315-568298462e11
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0) (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6))
	)
	[8, 1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-2-02f635b5-1704-4cae-b42c-b64d16b477b4
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6))
	)
	[1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-3-8e65e6b4-a793-480f-b1f7-32b0e46f193d
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_4))
		:ordered-tasks (and (go_left_option-560327e1-e91d-45d0-9f67-ef1b3af412c2) (go_right_option-ca844338-b48c-4d70-b821-89074915bc5f))
	)
	[0, 1]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-4-c3dd5d1c-3896-49be-ab3b-639874f86f09
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (go_right_option-bc0e6cd5-461a-49cd-88cf-cb2fa7e0ecc2) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6))
	)
	[1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-5-321af41a-3a98-49db-9acb-5e972ba772aa
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7) (go_left_option-54d95d63-d57f-4089-9500-234cd4403899) (down_ladder_option-d79cd1b7-fa41-4c00-819c-d63e2faf5af5) (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea))
	)
	[7, 0, 3, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-6-8343a19a-4df9-4d04-aeca-c9350327a3a6
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784) (go_left_option-54d95d63-d57f-4089-9500-234cd4403899) (down_ladder_option-d79cd1b7-fa41-4c00-819c-d63e2faf5af5) (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea))
	)
	[7, 0, 3, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-7-a8fad0d9-8605-4c53-a626-4d5dc842ea94
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_1) (symbol_3))
		:ordered-tasks (and (go_left_option-c79ad243-f896-4c82-b97c-44edaa855dd4) (go_right_option-f0c669d8-b447-452e-bf31-e7febdea8225) (up_ladder_option-cc7ae24c-a526-4204-9ee3-eb86453e711a))
	)
	[0, 1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-8-73d0e3f6-d404-4f7d-b7a7-c91b164bb6c6
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_1) (symbol_4))
		:ordered-tasks (and (go_left_option-36b4a642-c6b8-495e-b5bb-d4c2e4bfbc7d) (go_right_option-f0c669d8-b447-452e-bf31-e7febdea8225) (up_ladder_option-cc7ae24c-a526-4204-9ee3-eb86453e711a))
	)
	[0, 1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-9-bc6cc3db-f359-4d8d-ae3b-a4e63e34ab54
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_1) (symbol_24))
		:ordered-tasks (and (down_ladder_option-83bc6fea-6a55-4596-a0c9-af5c11f7f9ba) (go_left_option-c79ad243-f896-4c82-b97c-44edaa855dd4) (go_right_option-f0c669d8-b447-452e-bf31-e7febdea8225) (up_ladder_option-cc7ae24c-a526-4204-9ee3-eb86453e711a))
	)
	[3, 0, 1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-10-770c16ab-697c-4451-a27b-e310516a8703
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (symbol_41) (notfailed) (psymbol_15))
		:ordered-tasks (and (go_left_option-360ecde8-66fa-4d40-93f3-b8855460f893) (up_ladder_option-7103e77c-7056-4925-bd7c-3833991c5926))
	)
	[0, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-11-691ce41a-68e4-45d4-986b-866d2349e1e0
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_15) (psymbol_15))
		:ordered-tasks (and (down_left_option-1233edc4-7110-4a1d-bc5e-11b1b2fb986d) (go_left_option-f7f41d74-84aa-4d37-b3b6-6e347d7f192c) (up_ladder_option-7103e77c-7056-4925-bd7c-3833991c5926))
	)
	[5, 0, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-12-8e145435-4a12-4661-80be-b229411e3139
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea))
	)
	[6, 0, 3, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-13-5ca495c6-88c5-42ea-a67f-aa80cabfde11
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (symbol_36) (psymbol_40) (notfailed))
		:ordered-tasks (and (down_left_option-fdc41329-9bcf-4664-85f7-27a30d246109) (down_left_option-7123bb95-be0f-41ab-a692-3e0d259d7fb0) (go_left_option-f7f41d74-84aa-4d37-b3b6-6e347d7f192c) (up_ladder_option-7103e77c-7056-4925-bd7c-3833991c5926))
	)
	[5, 5, 0, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-14-dcadb0f0-c095-490b-9131-191e6557d707
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_1) (symbol_34))
		:ordered-tasks (and (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (go_left_option-c79ad243-f896-4c82-b97c-44edaa855dd4) (go_right_option-f0c669d8-b447-452e-bf31-e7febdea8225) (up_ladder_option-cc7ae24c-a526-4204-9ee3-eb86453e711a))
	)
	[3, 0, 1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-15-991f3670-cd58-4508-941d-2ce4f2b8719e
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_33) (psymbol_16))
		:ordered-tasks (and (go_left_option-9573d36a-db32-437b-b918-9001fae46e55) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea))
	)
	[0, 3, 2]

jump_right_option-go_right_option-up_ladder_option-Level-1

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-0-eac3e446-4f39-4755-8dc6-35d3cc1d4e77
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_30) (psymbol_39))
		:ordered-tasks (and (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a) (go_right_option-ccc92137-eb45-4ced-9281-3518012129e7) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d))
	)
	[8, 1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-1-1d4397e2-e3fd-4a47-ab62-8fd6c72d05de
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_39) (notfailed))
		:ordered-tasks (and (jump_right_option-7c869b22-d717-40d6-8694-466eaa5efb6f) (go_right_option-ccc92137-eb45-4ced-9281-3518012129e7) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d))
	)
	[8, 1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-2-a55f16d6-30f0-45a2-8f5d-ceee3ef43ed6
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_26))
		:ordered-tasks (and (go_right_option-ccc92137-eb45-4ced-9281-3518012129e7) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d))
	)
	[1, 2]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-3-e5f45e49-c7d6-404e-a3e8-0d13883a6366
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_12) (symbol_6) (symbol_4))
		:ordered-tasks (and (go_left_option-e9906c07-81ba-422c-b3ac-bc44c467c196) (go_right_option-5c4eeb21-ffe2-424c-8aaf-85d09e2b6d71))
	)
	[0, 1]

	(:method m-jump_right_option-go_right_option-up_ladder_option-Level-1-4-0e4927d8-376f-41eb-9a0f-4deb1a1d958a
		:parameters ()
		:task (jump_right_option-go_right_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_27))
		:ordered-tasks (and (go_right_option-f9bea7e3-614f-4237-bce3-7116fcd46de1) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d))
	)
	[1, 2]

go_right_option-go_left_option-Level-1

	(:method m-go_right_option-go_left_option-Level-1-0-34c16dcd-3d4a-44c1-9197-64f7674c4cae
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (go_left_option-360ecde8-66fa-4d40-93f3-b8855460f893))
	)
	[1, 0]

	(:method m-go_right_option-go_left_option-Level-1-1-948a7d94-f0f0-49aa-bc16-0cd452957291
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (down_ladder_option-83bc6fea-6a55-4596-a0c9-af5c11f7f9ba) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (go_left_option-360ecde8-66fa-4d40-93f3-b8855460f893))
	)
	[3, 1, 0]

	(:method m-go_right_option-go_left_option-Level-1-2-d78491ef-b316-425d-99b5-34e72e2cd5f5
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (symbol_36) (psymbol_40) (notfailed))
		:ordered-tasks (and (down_left_option-fdc41329-9bcf-4664-85f7-27a30d246109) (down_left_option-7123bb95-be0f-41ab-a692-3e0d259d7fb0) (go_left_option-f7f41d74-84aa-4d37-b3b6-6e347d7f192c))
	)
	[5, 5, 0]

	(:method m-go_right_option-go_left_option-Level-1-3-8af21c91-8f1e-4eb8-8b7d-2d39e5ebe845
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (symbol_14) (psymbol_34) (notfailed))
		:ordered-tasks (and (down_left_option-bf29a526-3a2a-439b-93fc-997c9dd5302b) (down_left_option-d2b3a225-4c1d-4d11-9a43-1007d48dab6c) (down_left_option-7123bb95-be0f-41ab-a692-3e0d259d7fb0) (go_left_option-f7f41d74-84aa-4d37-b3b6-6e347d7f192c))
	)
	[5, 5, 5, 0]

	(:method m-go_right_option-go_left_option-Level-1-4-97fe16ad-5ae8-40fb-b53f-5ab7844ed807
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_34))
		:ordered-tasks (and (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (go_left_option-360ecde8-66fa-4d40-93f3-b8855460f893))
	)
	[3, 1, 0]

	(:method m-go_right_option-go_left_option-Level-1-5-0b2bdc84-eb21-4543-a71f-95153aaa4a8e
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_1) (symbol_24))
		:ordered-tasks (and (go_right_option-4968d3c6-01b7-4ce0-a0e1-88530c93dfd0) (go_left_option-9c15f39c-0d30-45fc-a247-a039267f43e6))
	)
	[1, 0]

	(:method m-go_right_option-go_left_option-Level-1-6-618a89de-e908-4f85-a04b-0f1f0a75e651
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (symbol_1) (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (go_right_option-4968d3c6-01b7-4ce0-a0e1-88530c93dfd0) (go_left_option-9c15f39c-0d30-45fc-a247-a039267f43e6))
	)
	[1, 2, 1, 0]

	(:method m-go_right_option-go_left_option-Level-1-7-74588d55-bb89-4885-8828-0f7061490474
		:parameters ()
		:task (go_right_option-go_left_option-Level-1)
		:precondition (and (symbol_1) (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (go_right_option-bc0e6cd5-461a-49cd-88cf-cb2fa7e0ecc2) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (go_right_option-4968d3c6-01b7-4ce0-a0e1-88530c93dfd0) (go_left_option-9c15f39c-0d30-45fc-a247-a039267f43e6))
	)
	[1, 2, 1, 0]

jump_left_option-go_left_option-go_right_option-Level-1

	(:method m-jump_left_option-go_left_option-go_right_option-Level-1-0-d4ee0e54-a778-4b4e-b703-90ad0e35e900
		:parameters ()
		:task (jump_left_option-go_left_option-go_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_1) (symbol_30))
		:ordered-tasks (and (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (go_right_option-933dca69-5323-4b5a-b501-f4f1b9eb7a06))
	)
	[7, 0, 1]

	(:method m-jump_left_option-go_left_option-go_right_option-Level-1-1-ed95cf0f-193b-43c5-b861-60bdc6c2c8f2
		:parameters ()
		:task (jump_left_option-go_left_option-go_right_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (symbol_1) (notfailed))
		:ordered-tasks (and (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (go_right_option-933dca69-5323-4b5a-b501-f4f1b9eb7a06))
	)
	[7, 0, 1]

	(:method m-jump_left_option-go_left_option-go_right_option-Level-1-2-07adc223-3b92-425e-8a3d-70d72f3ff666
		:parameters ()
		:task (jump_left_option-go_left_option-go_right_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_1) (symbol_24))
		:ordered-tasks (and (go_left_option-03a9b36b-a989-4fd0-a3d4-0961be523e1c) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee) (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5))
	)
	[0, 3, 1]

	(:method m-jump_left_option-go_left_option-go_right_option-Level-1-3-a103fa10-617a-4403-a008-db165f624e09
		:parameters ()
		:task (jump_left_option-go_left_option-go_right_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_1) (symbol_4))
		:ordered-tasks (and (go_left_option-560327e1-e91d-45d0-9f67-ef1b3af412c2) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee) (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5))
	)
	[0, 3, 1]

	(:method m-jump_left_option-go_left_option-go_right_option-Level-1-4-b284e083-bba5-4f31-951d-859804c010aa
		:parameters ()
		:task (jump_left_option-go_left_option-go_right_option-Level-1)
		:precondition (and (symbol_1) (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (go_right_option-933dca69-5323-4b5a-b501-f4f1b9eb7a06))
	)
	[0, 1]

	(:method m-jump_left_option-go_left_option-go_right_option-Level-1-5-09138f86-fc0a-402f-bb72-3d5369cf798c
		:parameters ()
		:task (jump_left_option-go_left_option-go_right_option-Level-1)
		:precondition (and (symbol_1) (notfailed) (symbol_0) (psymbol_5))
		:ordered-tasks (and (go_right_option-079935dd-fc01-4565-ad7e-8e52291ec726) (down_ladder_option-21fdc65b-2eef-4a75-9623-13249e23b6e6) (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5))
	)
	[1, 3, 1]

	(:method m-jump_left_option-go_left_option-go_right_option-Level-1-6-efe2e732-9672-4cdd-a2f5-5c48ecd5b1c6
		:parameters ()
		:task (jump_left_option-go_left_option-go_right_option-Level-1)
		:precondition (and (symbol_31) (notfailed) (symbol_1) (psymbol_3))
		:ordered-tasks (and (go_right_option-df783eff-fc68-4a93-bb75-ee3d4e100c23) (go_right_option-cd72a1b5-0547-43dd-be33-592dac9974bb))
	)
	[1, 1]

	(:method m-jump_left_option-go_left_option-go_right_option-Level-1-7-b0e7664a-6668-4b41-ad1d-d883de90acd8
		:parameters ()
		:task (jump_left_option-go_left_option-go_right_option-Level-1)
		:precondition (and (notfailed) (symbol_1) (symbol_24) (psymbol_4))
		:ordered-tasks (and (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837) (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5))
	)
	[3, 1]

up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-0-1f8f2628-6672-44d1-8293-4780507d99a6
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[2, 1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-1-46a02702-009e-4d61-af7f-6df3315786ed
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_1) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-2-65e85d09-c051-43a8-befe-53537508a2b4
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_4))
		:ordered-tasks (and (up_ladder_option-7103e77c-7056-4925-bd7c-3833991c5926) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[2, 1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-3-aff57052-557c-49d5-a660-3e51e84dcbc3
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_28))
		:ordered-tasks (and (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-4-d952d0e9-17fd-4902-a9cd-63aa5e09e653
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-5-e70e4146-f9a9-4741-b6c7-c5b5e439a157
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_34))
		:ordered-tasks (and (go_right_option-579bd018-d41b-4e98-9c34-0207447701de) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-6-6c5fbbc6-6589-4dae-9290-3efddde428d6
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-7-05e12544-956f-4293-a83c-0f536e1661de
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_26))
		:ordered-tasks (and (go_left_option-171f04cb-f8c6-4f9c-a124-47a9d0109e98) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7) (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0))
	)
	[0, 7, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-8-0fe77def-d792-4d8b-b0df-022547582efe
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0))
	)
	[5, 7, 8]

go_right_option-jump_right_option-jump_right_option-Level-1

	(:method m-go_right_option-jump_right_option-jump_right_option-Level-1-0-3c4457f7-5c6f-44bd-9cad-7e0b263528b4
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86) (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b))
	)
	[1, 8, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-Level-1-1-9d5e396e-2a1b-4a75-9324-7396800530ef
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_4))
		:ordered-tasks (and (go_right_option-bc85b4d5-c9c4-4881-acdf-123d9efaae04) (jump_right_option-d65cdaec-e56b-442b-bb7d-1264a61a0abd) (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b))
	)
	[1, 8, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-Level-1-2-e719ddc5-c0a1-472a-a1db-ebf3ec5bd0c8
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (down_ladder_option-83bc6fea-6a55-4596-a0c9-af5c11f7f9ba) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86) (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b))
	)
	[3, 1, 8, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-Level-1-3-bcb1e1b3-bc32-4285-9aa2-f84c147463ec
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_14) (psymbol_34) (notfailed))
		:ordered-tasks (and (down_left_option-bf29a526-3a2a-439b-93fc-997c9dd5302b) (down_left_option-d2b3a225-4c1d-4d11-9a43-1007d48dab6c) (jump_right_option-d5f0a027-49bf-45e7-8b9d-f51317588590))
	)
	[5, 5, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-Level-1-4-9f34ebe2-7765-4824-8570-684a85267c7d
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_34))
		:ordered-tasks (and (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86) (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b))
	)
	[3, 1, 8, 8]

jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1

	(:method m-jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1-0-ebb65eee-bcdd-4aae-8dd6-db7a708244ae
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7) (go_left_option-54d95d63-d57f-4089-9500-234cd4403899) (down_ladder_option-d79cd1b7-fa41-4c00-819c-d63e2faf5af5) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4))
	)
	[7, 0, 3, 1]

	(:method m-jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1-1-a78f39a8-1b8c-424d-b17e-a527dd27dc92
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784) (go_left_option-54d95d63-d57f-4089-9500-234cd4403899) (down_ladder_option-d79cd1b7-fa41-4c00-819c-d63e2faf5af5) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4))
	)
	[7, 0, 3, 1]

	(:method m-jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1-2-628c9381-0a96-4fe5-a97f-ddf35d9b6fdf
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_1) (symbol_3))
		:ordered-tasks (and (go_left_option-c79ad243-f896-4c82-b97c-44edaa855dd4) (go_right_option-f0c669d8-b447-452e-bf31-e7febdea8225) (down_ladder_option-64158807-62c3-4725-a91d-e3ae1851e930) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4))
	)
	[0, 1, 3, 1]

	(:method m-jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1-3-a6285efa-d751-4fff-9aa0-358a9a8cb114
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_1) (symbol_4))
		:ordered-tasks (and (go_left_option-36b4a642-c6b8-495e-b5bb-d4c2e4bfbc7d) (go_right_option-f0c669d8-b447-452e-bf31-e7febdea8225) (down_ladder_option-64158807-62c3-4725-a91d-e3ae1851e930) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4))
	)
	[0, 1, 3, 1]

	(:method m-jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1-4-fbb0902c-9344-48c1-9b50-39ddf0613acf
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (down_ladder_option-83bc6fea-6a55-4596-a0c9-af5c11f7f9ba) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4))
	)
	[3, 1]

	(:method m-jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1-5-475321d8-a738-4b2c-97e5-4fc3c0f656e9
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1)
		:precondition (and (notfailed) (symbol_15) (psymbol_15))
		:ordered-tasks (and (down_left_option-1233edc4-7110-4a1d-bc5e-11b1b2fb986d) (go_left_option-f7f41d74-84aa-4d37-b3b6-6e347d7f192c) (down_ladder_option-3e0f2d80-f5ab-4830-a2ed-788fa7e0fb19) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4))
	)
	[5, 0, 3, 1]

	(:method m-jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1-6-ec81477b-a258-4b90-8848-b368e010f3fc
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4))
	)
	[6, 0, 3, 1]

	(:method m-jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1-7-94040283-9a2d-4fbc-9453-a0f5c02f52bc
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-go_right_option-Level-1)
		:precondition (and (notfailed) (symbol_33) (psymbol_16))
		:ordered-tasks (and (go_left_option-9573d36a-db32-437b-b918-9001fae46e55) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4))
	)
	[0, 3, 1]

go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1

	(:method m-go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1-0-2a0a3598-9767-4d5b-955d-f50842e239fd
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86) (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b) (jump_right_option-5916ac9a-d013-44f5-8faf-006cd2df4a95))
	)
	[1, 8, 8, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1-1-6e78e5be-8304-4615-b0bc-7b3d18a6fe96
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_4))
		:ordered-tasks (and (go_right_option-bc85b4d5-c9c4-4881-acdf-123d9efaae04) (jump_right_option-d65cdaec-e56b-442b-bb7d-1264a61a0abd) (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b) (jump_right_option-5916ac9a-d013-44f5-8faf-006cd2df4a95))
	)
	[1, 8, 8, 8]

go_right_option-jump_right_option-Level-1

	(:method m-go_right_option-jump_right_option-Level-1-0-45b9d4bf-4ad3-43ec-b81d-81da52e6f16e
		:parameters ()
		:task (go_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86))
	)
	[1, 8]

	(:method m-go_right_option-jump_right_option-Level-1-1-64c31f35-34ec-4beb-bbac-5ba5c32785d7
		:parameters ()
		:task (go_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (down_ladder_option-83bc6fea-6a55-4596-a0c9-af5c11f7f9ba) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86))
	)
	[3, 1, 8]

	(:method m-go_right_option-jump_right_option-Level-1-2-4035ae00-2212-48de-80ed-bc9ac504de00
		:parameters ()
		:task (go_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_36) (psymbol_40) (notfailed))
		:ordered-tasks (and (down_left_option-fdc41329-9bcf-4664-85f7-27a30d246109) (down_left_option-7123bb95-be0f-41ab-a692-3e0d259d7fb0) (jump_right_option-d65cdaec-e56b-442b-bb7d-1264a61a0abd))
	)
	[5, 5, 8]

	(:method m-go_right_option-jump_right_option-Level-1-3-51c317e0-d9ea-4354-80d4-3513b736469d
		:parameters ()
		:task (go_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_14) (psymbol_34) (notfailed))
		:ordered-tasks (and (down_left_option-bf29a526-3a2a-439b-93fc-997c9dd5302b) (down_left_option-d2b3a225-4c1d-4d11-9a43-1007d48dab6c) (down_left_option-7123bb95-be0f-41ab-a692-3e0d259d7fb0) (jump_right_option-d65cdaec-e56b-442b-bb7d-1264a61a0abd))
	)
	[5, 5, 5, 8]

	(:method m-go_right_option-jump_right_option-Level-1-4-6e15dcac-16d0-4a2d-b1a4-8b4bdbe459e9
		:parameters ()
		:task (go_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_33) (psymbol_16))
		:ordered-tasks (and (go_left_option-9573d36a-db32-437b-b918-9001fae46e55) (down_ladder_option-4b560782-fd54-4490-80e7-df844b6360d7) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86))
	)
	[0, 3, 1, 8]

up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-0-4a1def94-81cf-4ba2-8194-728e749052dc
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[2, 1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-1-7139c5b8-bb60-4ef6-b97c-4b10342fd824
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-d52a0c12-830b-4717-bda3-30f0b11d5c91) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[1, 6, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-2-affe61c1-4333-4059-976b-e19ba095ab08
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-3-5834f37d-14e4-44a3-9e60-fb30cd1b1498
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (down_left_option-b49d89f3-13fd-4bcd-b196-e871f64b1610) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784))
	)
	[5, 7, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-4-b47da0ff-810d-4184-ba7a-6e33fbdb35dc
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_20) (symbol_3))
		:ordered-tasks (and (go_left_option-cfb7b447-2228-48dd-8e63-82e1ae9c3e70) (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784))
	)
	[0, 5, 7, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-5-bf8800a5-7886-4c60-98f7-d90a78ac268a
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (symbol_33) (psymbol_16))
		:ordered-tasks (and (go_right_option-e3d1ebe4-416d-4700-9a4f-71ab6d857820) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-6-47d3a56a-88bb-4788-a396-c7ee6be79432
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_26))
		:ordered-tasks (and (go_left_option-171f04cb-f8c6-4f9c-a124-47a9d0109e98) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784))
	)
	[0, 7, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-7-bee290a8-4b4a-4b40-bdae-1bd3a71dd2b3
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (symbol_4) (psymbol_2))
		:ordered-tasks (and (go_right_option-0a02799c-3109-4a35-bdff-2680d99e104a) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[1, 6, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-8-07d2b3a2-9c96-4332-8c85-1a9d9c4c4d81
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784))
	)
	[5, 7, 7]

up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-0-e0a31170-9fe7-458d-b6a6-b8a06c3d5891
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[2, 1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-1-679024b7-45fb-4916-9ca4-249ccc1ed968
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-d52a0c12-830b-4717-bda3-30f0b11d5c91) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-2-fb770d3e-2fa4-40b8-9bf0-71f1a99c9f6b
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-3-1b3f2f3d-69a4-4c33-ac18-511a52b6daaa
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-4-995ab5d6-9511-45f1-817d-0bfcd7ce7f76
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_20) (symbol_3))
		:ordered-tasks (and (go_left_option-cfb7b447-2228-48dd-8e63-82e1ae9c3e70) (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0))
	)
	[0, 5, 7, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-5-1bbce374-c1d8-456d-bbaf-85cb3f9ae62b
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_33) (psymbol_16))
		:ordered-tasks (and (go_right_option-e3d1ebe4-416d-4700-9a4f-71ab6d857820) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-6-fc064580-72b5-448f-a53a-9304806c5a35
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_26))
		:ordered-tasks (and (go_left_option-171f04cb-f8c6-4f9c-a124-47a9d0109e98) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7) (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0))
	)
	[0, 7, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-7-024b206f-9e99-4ee2-9d43-56a6f80d291c
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (symbol_4) (psymbol_2))
		:ordered-tasks (and (go_right_option-0a02799c-3109-4a35-bdff-2680d99e104a) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-8-3c0273af-626e-446b-a89a-740132754a3d
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0))
	)
	[5, 7, 8]

go_right_option-jump_right_option-jump_right_option-Level-1

	(:method m-go_right_option-jump_right_option-jump_right_option-Level-1-0-c97cee21-c5a5-4f20-9e00-5b4f85bc8eb1
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86) (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b))
	)
	[1, 8, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-Level-1-1-bafdc452-a208-47ac-868b-2a9cc1e1c281
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (down_ladder_option-83bc6fea-6a55-4596-a0c9-af5c11f7f9ba) (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86) (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b))
	)
	[3, 1, 8, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-Level-1-2-a546d616-a1da-44d3-ac84-fa02202e523c
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_41) (notfailed) (psymbol_15))
		:ordered-tasks (and (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86) (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b))
	)
	[8, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-Level-1-3-c90543dd-ef4f-409a-b223-a5b2f0ba99bf
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_14) (psymbol_34) (notfailed))
		:ordered-tasks (and (down_left_option-bf29a526-3a2a-439b-93fc-997c9dd5302b) (down_left_option-d2b3a225-4c1d-4d11-9a43-1007d48dab6c) (jump_right_option-d5f0a027-49bf-45e7-8b9d-f51317588590))
	)
	[5, 5, 8]

go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1

	(:method m-go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1-0-d50b6949-7a2a-459e-97b4-3e35bc3ca802
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (go_right_option-959e2fcc-bbfa-4894-a389-abf5e970b4f4) (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86) (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b) (jump_right_option-5916ac9a-d013-44f5-8faf-006cd2df4a95))
	)
	[1, 8, 8, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1-1-c9d25672-115b-420f-ab34-be9410c22bca
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_41) (notfailed) (psymbol_15))
		:ordered-tasks (and (jump_right_option-2d5e3857-b6f0-466a-b6ca-2919f7389b86) (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b) (jump_right_option-5916ac9a-d013-44f5-8faf-006cd2df4a95))
	)
	[8, 8, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1-2-ebce41a7-2897-483e-960a-4adadec3bd32
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_15) (psymbol_15))
		:ordered-tasks (and (jump_right_option-d1096fa0-f66d-4dd5-8ff1-56484ffdef7b) (jump_right_option-5916ac9a-d013-44f5-8faf-006cd2df4a95))
	)
	[8, 8]

go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1

	(:method m-go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1-0-94c5a531-7228-4341-bd57-d15eb2905599
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_4))
		:ordered-tasks (and (go_right_option-7050ae47-661c-4a54-b462-ae0b2224170d) (jump_right_option-eae6d588-35c6-4c22-bbfc-64b91dbd58b2) (jump_right_option-2652f0dd-521f-479c-9c44-141dce2ed7cc) (jump_right_option-e7c5c5a1-8402-415f-8073-e521c996718d))
	)
	[1, 8, 8, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1-1-a342be98-2a60-4eef-b3ba-b2ebe7576c8f
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_3))
		:ordered-tasks (and (go_right_option-aa1982c6-290d-4398-9dc5-7828d6d1cd38) (jump_right_option-0d6c9c26-11d4-456a-ac5c-9ce143b96958) (jump_right_option-2652f0dd-521f-479c-9c44-141dce2ed7cc) (jump_right_option-e7c5c5a1-8402-415f-8073-e521c996718d))
	)
	[1, 8, 8, 8]

	(:method m-go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1-2-7ee5fb65-3bf2-4cd4-898e-5ab4c46cc7c4
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_22) (symbol_36) (psymbol_40) (notfailed))
		:ordered-tasks (and (jump_right_option-5916ac9a-d013-44f5-8faf-006cd2df4a95) (go_right_option-a81f92d4-cc9d-4f7c-9567-0496f00aa66a) (interact_option-edbd2400-3935-4b4e-a772-da8ba93f4b88) (go_left_option-8022db16-eb67-490d-a45a-221d0f37adb9))
	)
	[8, 1, 4, 0]

	(:method m-go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1-3-bffe61d0-daa5-4873-89ce-fb2888dcf0f0
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_22) (symbol_14) (psymbol_34) (notfailed))
		:ordered-tasks (and (go_right_option-a81f92d4-cc9d-4f7c-9567-0496f00aa66a) (interact_option-edbd2400-3935-4b4e-a772-da8ba93f4b88) (go_left_option-8022db16-eb67-490d-a45a-221d0f37adb9))
	)
	[1, 4, 0]

	(:method m-go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1-4-6d9ae015-6eb1-41a1-8a1c-1b842f66a4d0
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (psymbol_17) (notfailed) (symbol_21))
		:ordered-tasks (and (jump_right_option-44f753b0-b3b0-4be5-b8d8-e747d187134d) (jump_right_option-e7c5c5a1-8402-415f-8073-e521c996718d))
	)
	[8, 8]

jump_left_option-go_left_option-down_ladder_option-up_ladder_option-Level-1

	(:method m-jump_left_option-go_left_option-down_ladder_option-up_ladder_option-Level-1-0-50a6c497-b54a-4146-83a4-d8957f426686
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-up_ladder_option-Level-1)
		:precondition (and (notfailed) (symbol_30) (psymbol_39))
		:ordered-tasks (and (jump_left_option-788d119e-49d6-4abe-b3d7-6373917b42b6) (go_left_option-ef18768e-54e5-4011-911f-f8e1bcbecad2) (down_ladder_option-505fe935-67ac-4464-9800-c8834438bba8) (up_ladder_option-e6fee3bc-88a3-44f1-af8f-bc6b849b91d0))
	)
	[7, 0, 3, 2]

	(:method m-jump_left_option-go_left_option-down_ladder_option-up_ladder_option-Level-1-1-07c90831-e873-43cd-af4a-c9af05d861e9
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-up_ladder_option-Level-1)
		:precondition (and (symbol_38) (psymbol_39) (notfailed))
		:ordered-tasks (and (jump_left_option-978f0d9b-9234-4f95-87c4-72cd97a9a03c) (go_left_option-ef18768e-54e5-4011-911f-f8e1bcbecad2) (down_ladder_option-505fe935-67ac-4464-9800-c8834438bba8) (up_ladder_option-e6fee3bc-88a3-44f1-af8f-bc6b849b91d0))
	)
	[7, 0, 3, 2]

	(:method m-jump_left_option-go_left_option-down_ladder_option-up_ladder_option-Level-1-2-27e40350-7670-4559-b561-2bda51062358
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-up_ladder_option-Level-1)
		:precondition (and (psymbol_17) (notfailed) (symbol_21))
		:ordered-tasks (and (down_left_option-03fa188f-7563-4b2c-a208-72ea96d49393) (go_left_option-55bd61f9-99e0-425c-8b6b-c5b9760a23d9) (up_ladder_option-2ce9a14b-6f7d-43e3-b525-7b812aad25c2))
	)
	[5, 0, 2]

	(:method m-jump_left_option-go_left_option-down_ladder_option-up_ladder_option-Level-1-3-bc1c601e-b137-46b8-b30d-5558ddf0c8ac
		:parameters ()
		:task (jump_left_option-go_left_option-down_ladder_option-up_ladder_option-Level-1)
		:precondition (and (psymbol_19) (notfailed) (symbol_33))
		:ordered-tasks (and (go_left_option-166599c6-7a83-4fb4-a172-4b678b2c04ec) (down_ladder_option-9ad7db85-8b54-414c-bca1-f33bd99a52b7) (up_ladder_option-e6fee3bc-88a3-44f1-af8f-bc6b849b91d0))
	)
	[0, 3, 2]

up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-0-24d01261-0fd0-4bc4-b95e-8ac333563260
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_4))
		:ordered-tasks (and (up_ladder_option-2ce9a14b-6f7d-43e3-b525-7b812aad25c2) (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[2, 1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-1-0748d62f-827c-4e92-801b-828866891964
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_6) (symbol_4) (psymbol_23))
		:ordered-tasks (and (go_right_option-a916d536-04a9-4a2a-a659-479fa676bb90) (down_right_option-cd9de565-0cb5-4903-819b-3f472c56f0e3) (jump_right_option-6bab36c2-9726-471b-9d50-d5e8c88f58b3) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[1, 6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-2-87cb62c8-6ff4-4ea7-9bcc-03ac46be13e6
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_3))
		:ordered-tasks (and (up_ladder_option-e6fee3bc-88a3-44f1-af8f-bc6b849b91d0) (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[2, 1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-3-f88c2dd2-8b93-413c-aa03-21a97740d5b8
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_23) (symbol_6) (symbol_3))
		:ordered-tasks (and (go_right_option-28ac691a-9ef6-4638-bb0c-d603c224872b) (down_right_option-cd9de565-0cb5-4903-819b-3f472c56f0e3) (jump_right_option-6bab36c2-9726-471b-9d50-d5e8c88f58b3) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[1, 6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-4-9d66b056-1823-4d72-9be0-eddada2bce25
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_6) (symbol_24))
		:ordered-tasks (and (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-5-7336cc38-7dce-438e-b212-9110f36219f2
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (psymbol_21) (notfailed) (symbol_6) (symbol_3))
		:ordered-tasks (and (go_left_option-89c4435a-eed2-401c-a2ca-bb5d979fcb1c) (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (jump_right_option-7c869b22-d717-40d6-8694-466eaa5efb6f))
	)
	[0, 5, 7, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-6-4f5beddd-4dca-463c-9bec-441bed4c9155
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (psymbol_19) (notfailed) (symbol_33))
		:ordered-tasks (and (go_right_option-88dcce14-f5a4-4eca-9f6b-4f7973475c86) (jump_right_option-9075f1c6-cec0-4509-990e-375f52911f7c) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-7-65f179be-4d12-48c3-a1b3-e9c16221cc74
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_27))
		:ordered-tasks (and (go_left_option-7eb4b53e-cb4c-4d94-9c3d-7c39fe56018a) (jump_left_option-371b2145-f03f-46e1-9bfd-836d3662a687) (jump_right_option-7c869b22-d717-40d6-8694-466eaa5efb6f))
	)
	[0, 7, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-8-1e3fd6a8-7c91-4d81-9b63-9e5e4408c82f
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_27))
		:ordered-tasks (and (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (jump_right_option-7c869b22-d717-40d6-8694-466eaa5efb6f))
	)
	[5, 7, 8]

go_right_option-jump_right_option-jump_right_option-down_left_option-Level-1

	(:method m-go_right_option-jump_right_option-jump_right_option-down_left_option-Level-1-0-a496ee6a-5c00-43f9-bf17-b3b6b64877d5
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-down_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_4))
		:ordered-tasks (and (go_right_option-7050ae47-661c-4a54-b462-ae0b2224170d) (jump_right_option-eae6d588-35c6-4c22-bbfc-64b91dbd58b2) (jump_right_option-2652f0dd-521f-479c-9c44-141dce2ed7cc) (down_left_option-4385e4ca-23c5-4aa3-8c57-1216f3efa75b))
	)
	[1, 8, 8, 5]

	(:method m-go_right_option-jump_right_option-jump_right_option-down_left_option-Level-1-1-422ea0a1-77a4-45ed-8ef4-e90867b03e8f
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-down_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_3))
		:ordered-tasks (and (go_right_option-aa1982c6-290d-4398-9dc5-7828d6d1cd38) (jump_right_option-0d6c9c26-11d4-456a-ac5c-9ce143b96958) (jump_right_option-2652f0dd-521f-479c-9c44-141dce2ed7cc) (down_left_option-4385e4ca-23c5-4aa3-8c57-1216f3efa75b))
	)
	[1, 8, 8, 5]

	(:method m-go_right_option-jump_right_option-jump_right_option-down_left_option-Level-1-2-7c259318-0ef3-4740-934a-a8203a4988c9
		:parameters ()
		:task (go_right_option-jump_right_option-jump_right_option-down_left_option-Level-1)
		:precondition (and (symbol_14) (psymbol_32) (notfailed))
		:ordered-tasks (and (down_left_option-2134e887-b7ee-491a-af6d-162358857f46) (down_left_option-ea28cc67-461c-4378-8900-e1a52958be90))
	)
	[5, 5]

down_left_option-go_left_option-Level-1

	(:method m-down_left_option-go_left_option-Level-1-0-d25e1a8b-a91e-4749-bf34-74b6762b826c
		:parameters ()
		:task (down_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (down_left_option-672ae28f-4990-4d34-9252-3aabbbfc6e4b) (go_left_option-91f1aa24-2ace-4d96-b6da-7e66b30ec084))
	)
	[5, 0]

	(:method m-down_left_option-go_left_option-Level-1-1-f8d2c439-6e25-4c76-835c-cdf69f17bbd2
		:parameters ()
		:task (down_left_option-go_left_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (go_left_option-91f1aa24-2ace-4d96-b6da-7e66b30ec084))
	)
	[5, 0]

	(:method m-down_left_option-go_left_option-Level-1-2-3f87c9a9-68cc-4fc3-af44-3b150fcc8cbf
		:parameters ()
		:task (down_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (symbol_1) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600))
	)
	[1, 6, 0]

	(:method m-down_left_option-go_left_option-Level-1-3-4fc3a852-62fd-4735-986c-94e1901af612
		:parameters ()
		:task (down_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_28))
		:ordered-tasks (and (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600))
	)
	[6, 0]

	(:method m-down_left_option-go_left_option-Level-1-4-b6ee62db-5915-47d2-b4a3-a69447ea3b9d
		:parameters ()
		:task (down_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (down_left_option-b49d89f3-13fd-4bcd-b196-e871f64b1610) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (go_left_option-91f1aa24-2ace-4d96-b6da-7e66b30ec084))
	)
	[5, 7, 5, 0]

	(:method m-down_left_option-go_left_option-Level-1-5-020081f9-31e1-40b4-965c-5b0c1adf5d91
		:parameters ()
		:task (down_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (down_left_option-672ae28f-4990-4d34-9252-3aabbbfc6e4b) (go_left_option-91f1aa24-2ace-4d96-b6da-7e66b30ec084))
	)
	[1, 8, 5, 0]

	(:method m-down_left_option-go_left_option-Level-1-6-7e83f490-089e-443b-b923-5827b37bad24
		:parameters ()
		:task (down_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600))
	)
	[6, 0]

	(:method m-down_left_option-go_left_option-Level-1-7-ea8795ae-7dc0-4da6-9a02-118360fdd48e
		:parameters ()
		:task (down_left_option-go_left_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_26))
		:ordered-tasks (and (go_left_option-171f04cb-f8c6-4f9c-a124-47a9d0109e98) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7) (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (go_left_option-91f1aa24-2ace-4d96-b6da-7e66b30ec084))
	)
	[0, 7, 5, 0]

	(:method m-down_left_option-go_left_option-Level-1-8-b7ab6b78-f655-4d7d-9fd1-98d5f4feb54c
		:parameters ()
		:task (down_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (down_left_option-020facc6-b0fc-4a4e-95fa-ab323791c0b2) (go_left_option-91f1aa24-2ace-4d96-b6da-7e66b30ec084))
	)
	[5, 7, 5, 0]

	(:method m-down_left_option-go_left_option-Level-1-9-7f59d6e2-004b-412b-b07c-08646b6242a5
		:parameters ()
		:task (down_left_option-go_left_option-Level-1)
		:precondition (and (symbol_31) (notfailed) (symbol_1) (psymbol_3))
		:ordered-tasks (and (go_right_option-df783eff-fc68-4a93-bb75-ee3d4e100c23) (go_right_option-cd72a1b5-0547-43dd-be33-592dac9974bb) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600))
	)
	[1, 1, 6, 0]

	(:method m-down_left_option-go_left_option-Level-1-10-30a94a9a-741f-46b2-9304-f6fbfc424991
		:parameters ()
		:task (down_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (symbol_1) (symbol_24) (psymbol_4))
		:ordered-tasks (and (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837) (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (go_left_option-6e67f303-0804-4131-bc04-7e6704ad6600))
	)
	[3, 1, 6, 0]

up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-0-022943f9-b1e3-4411-86f6-9de41360536f
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[2, 1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-1-919c160a-44c9-4180-8f2f-fb9dd3cf3acc
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (symbol_1) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[1, 6, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-2-5ed0fc20-a7d1-440b-b3e0-4a4606d618f2
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_4))
		:ordered-tasks (and (up_ladder_option-7103e77c-7056-4925-bd7c-3833991c5926) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[2, 1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-3-94058c11-61e7-4485-b2d6-92ee19d28d5a
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_28))
		:ordered-tasks (and (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[6, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-4-06e04e59-4dd2-49b2-b668-0a3c7ffe4ae8
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (down_left_option-b49d89f3-13fd-4bcd-b196-e871f64b1610) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784))
	)
	[5, 7, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-5-67c3fb68-e4fa-4401-bae7-e13216208c5c
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-6-56f55187-b8c0-401d-a7ec-b2fab1d4721f
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_34))
		:ordered-tasks (and (go_right_option-579bd018-d41b-4e98-9c34-0207447701de) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-7-940a1db9-a5f2-4ea0-b566-06f85e0b3c7c
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_26))
		:ordered-tasks (and (go_left_option-171f04cb-f8c6-4f9c-a124-47a9d0109e98) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784))
	)
	[0, 7, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-8-a83fc6e4-b07a-4df6-a4bc-c37ce9a7bd6f
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784))
	)
	[5, 7, 7]

up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-0-5b83f3d4-58f8-4978-8dc4-8f91ecab30d9
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[2, 1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-1-3afdcdd8-c490-4fa0-85fa-cb7531291a76
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_1) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-6a5197e1-33af-4c0a-ab6b-1f3c6b9540f5) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-2-e5f37f4f-6009-454c-847d-3ecabaff081f
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_4))
		:ordered-tasks (and (up_ladder_option-7103e77c-7056-4925-bd7c-3833991c5926) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[2, 1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-3-b7b79f72-62a5-4b18-9552-3beeeb486932
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_28))
		:ordered-tasks (and (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-4-ad44b28a-9786-461d-a32b-0d115bd5ab63
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (down_left_option-b49d89f3-13fd-4bcd-b196-e871f64b1610) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0))
	)
	[5, 7, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-5-8cd8e214-0bae-4c07-ba47-ca122e1028fa
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-6-55e4cbfd-6703-4fd3-badc-223922a4262a
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_34))
		:ordered-tasks (and (go_right_option-579bd018-d41b-4e98-9c34-0207447701de) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-7-1692f7a0-8fb8-437a-b1e9-6491fa63f14b
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-8-a09a1982-1355-418c-8960-5ba729dad8af
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0))
	)
	[5, 7, 8]

down_ladder_option-go_left_option-Level-1

	(:method m-down_ladder_option-go_left_option-Level-1-0-087c788d-5129-4ff7-aa4f-be91f0533634
		:parameters ()
		:task (down_ladder_option-go_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_1) (symbol_24))
		:ordered-tasks (and (down_ladder_option-00da37bb-1c97-467d-a4c6-451d0aa6362c) (go_left_option-e9c2b970-5746-486e-8caa-a92e47ca18ab))
	)
	[3, 0]

	(:method m-down_ladder_option-go_left_option-Level-1-1-b565fcff-c5fb-4148-b23b-62af98537d5c
		:parameters ()
		:task (down_ladder_option-go_left_option-Level-1)
		:precondition (and (symbol_1) (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (down_ladder_option-00da37bb-1c97-467d-a4c6-451d0aa6362c) (go_left_option-e9c2b970-5746-486e-8caa-a92e47ca18ab))
	)
	[1, 2, 3, 0]

	(:method m-down_ladder_option-go_left_option-Level-1-2-46a582a2-1b2d-4850-b988-76941fed0bce
		:parameters ()
		:task (down_ladder_option-go_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_1) (symbol_4))
		:ordered-tasks (and (down_ladder_option-589a9011-8a42-485e-8ca4-3fa466e6a1f2) (go_left_option-e9c2b970-5746-486e-8caa-a92e47ca18ab))
	)
	[3, 0]

up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-0-1d38ea0e-ac4e-4685-9811-566925fcdb8c
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[2, 1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-1-87f03283-a9dd-4d1e-81d1-b9a6b3979ba7
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-d52a0c12-830b-4717-bda3-30f0b11d5c91) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[1, 6, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-2-d62eadf5-dff4-4d2e-82e9-7743395c3962
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-3-8b8cd4d4-5948-4469-bedb-89775c296d2e
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[6, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-4-1e255769-491e-4a9d-9e1b-413a4df6fc04
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (down_left_option-b49d89f3-13fd-4bcd-b196-e871f64b1610) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784))
	)
	[5, 7, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-5-55a432ca-c41f-4b93-8839-729c4a26df94
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_20) (symbol_3))
		:ordered-tasks (and (go_left_option-cfb7b447-2228-48dd-8e63-82e1ae9c3e70) (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784))
	)
	[0, 5, 7, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-6-976c9b8b-1e0a-4726-a8a5-c024b46af6b3
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_26))
		:ordered-tasks (and (go_left_option-171f04cb-f8c6-4f9c-a124-47a9d0109e98) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784))
	)
	[0, 7, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-7-847a2361-9d28-4f5b-970a-f6f1b162ed3b
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (symbol_4) (psymbol_2))
		:ordered-tasks (and (go_right_option-0a02799c-3109-4a35-bdff-2680d99e104a) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7))
	)
	[1, 6, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-8-261bb5a8-e038-475e-bc2e-cf3cf5df03eb
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784))
	)
	[5, 7, 7]

up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-0-2cda6e2e-57df-4066-8637-f9f0527a05fc
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_0) (symbol_3))
		:ordered-tasks (and (up_ladder_option-1b47b881-c5ee-4606-b54b-a3e0988825ea) (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[2, 1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-1-db83d496-7d98-43ca-8a4c-01ca92983c0a
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-d52a0c12-830b-4717-bda3-30f0b11d5c91) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-2-a810b413-7a50-4984-9037-6010d4056ec3
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-3-a648fa7b-ab1a-4d7e-895d-36ef1bec7490
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (down_right_option-21d1bcaf-b2bf-4d93-9919-78c653c553f2) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-4-4b195ea8-ccfd-404d-90aa-d5311e3811a6
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (down_left_option-b49d89f3-13fd-4bcd-b196-e871f64b1610) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0))
	)
	[5, 7, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-5-f24c2720-ad28-4fdd-b11d-c04403bb5465
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_20) (symbol_3))
		:ordered-tasks (and (go_left_option-cfb7b447-2228-48dd-8e63-82e1ae9c3e70) (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0))
	)
	[0, 5, 7, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-6-90d61a38-85eb-4550-9a25-c5a50fb538ac
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_33) (psymbol_16))
		:ordered-tasks (and (go_right_option-e3d1ebe4-416d-4700-9a4f-71ab6d857820) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-7-5e85d2c1-92d3-4009-b437-413aad32b830
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (symbol_4) (psymbol_2))
		:ordered-tasks (and (go_right_option-0a02799c-3109-4a35-bdff-2680d99e104a) (down_right_option-2fe9c658-b6c8-4f64-9b57-8475dd619b97) (jump_right_option-164b12a8-bd71-4c3b-906b-4eff49391933) (jump_right_option-6f369c7e-7a5b-43d1-b931-7a7e1a7efd48))
	)
	[1, 6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-8-1b996004-12aa-4b32-b350-a5c6fac2703a
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_right_option-983eea3a-de5b-4004-82b5-3a09c6e91ae0))
	)
	[5, 7, 8]

jump_left_option-go_left_option-Level-1

	(:method m-jump_left_option-go_left_option-Level-1-0-4557d8cc-7597-45c7-9c3a-72de6f6ffe8f
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_38) (symbol_30))
		:ordered-tasks (and (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb))
	)
	[7, 0]

	(:method m-jump_left_option-go_left_option-Level-1-1-df28f6d9-ba4b-4c93-87af-4c8fb22bf224
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (symbol_38) (psymbol_38) (notfailed))
		:ordered-tasks (and (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb))
	)
	[7, 0]

	(:method m-jump_left_option-go_left_option-Level-1-2-bc131600-1273-4897-973d-de9a8ae31d2e
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_22) (symbol_24))
		:ordered-tasks (and (go_left_option-03a9b36b-a989-4fd0-a3d4-0961be523e1c) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee) (go_right_option-d52a0c12-830b-4717-bda3-30f0b11d5c91) (go_left_option-25d5097b-8432-4375-b911-b09b95783656))
	)
	[0, 3, 1, 0]

	(:method m-jump_left_option-go_left_option-Level-1-3-8869e705-2422-4dae-8412-cb5150a10974
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_2) (symbol_3))
		:ordered-tasks (and (go_right_option-d52a0c12-830b-4717-bda3-30f0b11d5c91) (go_left_option-25d5097b-8432-4375-b911-b09b95783656))
	)
	[1, 0]

	(:method m-jump_left_option-go_left_option-Level-1-4-adfaafb7-06ef-4108-a33b-bd72b4d3f531
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_8) (symbol_24))
		:ordered-tasks (and (go_right_option-654976ff-8cbc-442e-a906-16e217b7e2a3) (jump_right_option-1f98b3c3-aa53-43a8-8fc7-a5bb16c85580) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb))
	)
	[1, 8, 7, 0]

	(:method m-jump_left_option-go_left_option-Level-1-5-5bebb11a-6c03-4f3f-ae2d-8bebeffe5c86
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (down_left_option-b49d89f3-13fd-4bcd-b196-e871f64b1610) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb))
	)
	[5, 7, 7, 0]

	(:method m-jump_left_option-go_left_option-Level-1-6-840ac173-954a-42e1-9e6f-8e326db1cc19
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (symbol_33) (psymbol_16))
		:ordered-tasks (and (go_right_option-e3d1ebe4-416d-4700-9a4f-71ab6d857820) (jump_right_option-9528452f-4a17-46ff-a5cd-362d3b3b211b) (jump_left_option-38bd5ea7-532b-4550-b6ed-d7fb217091b7) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb))
	)
	[1, 8, 7, 0]

	(:method m-jump_left_option-go_left_option-Level-1-7-b1b1fd48-fc5e-4402-86bf-69f4a1d8e7cb
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_26))
		:ordered-tasks (and (go_left_option-171f04cb-f8c6-4f9c-a124-47a9d0109e98) (jump_left_option-3816b026-c547-4541-807d-f4b1d21993e7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb))
	)
	[0, 7, 7, 0]

	(:method m-jump_left_option-go_left_option-Level-1-8-e1a15364-643e-4fc5-a3af-d08f4ac4257c
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_22) (symbol_4))
		:ordered-tasks (and (go_left_option-560327e1-e91d-45d0-9f67-ef1b3af412c2) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee) (go_right_option-d52a0c12-830b-4717-bda3-30f0b11d5c91) (go_left_option-25d5097b-8432-4375-b911-b09b95783656))
	)
	[0, 3, 1, 0]

	(:method m-jump_left_option-go_left_option-Level-1-9-ddd3c010-2ad9-4daf-8afe-dfd6d06d6256
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (down_left_option-ad070760-6823-4b98-a51b-1703f55b5453) (jump_left_option-55a7ff1a-620f-41ce-8134-0f6c1eb384a7) (jump_left_option-1468595c-4e7d-4977-bb1a-3a341b8ca784) (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb))
	)
	[5, 7, 7, 0]

	(:method m-jump_left_option-go_left_option-Level-1-10-f39ecf77-481d-4f54-83ea-fe097e54cc70
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_13) (symbol_24))
		:ordered-tasks (and (go_right_option-328bbdda-6425-4c16-9076-3b4f9882a8b0) (go_left_option-9c15f39c-0d30-45fc-a247-a039267f43e6))
	)
	[1, 0]

	(:method m-jump_left_option-go_left_option-Level-1-11-51db4120-cf4c-4597-b2dd-2e041f5ec2b3
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (go_right_option-328bbdda-6425-4c16-9076-3b4f9882a8b0) (go_left_option-9c15f39c-0d30-45fc-a247-a039267f43e6))
	)
	[1, 2, 1, 0]

	(:method m-jump_left_option-go_left_option-Level-1-12-ce25110b-80a8-4ced-a897-f124755fa00d
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_20) (symbol_3))
		:ordered-tasks (and (up_ladder_option-86a8976e-046d-432d-9b9e-4aeac3a0f784) (go_right_option-328bbdda-6425-4c16-9076-3b4f9882a8b0) (go_left_option-9c15f39c-0d30-45fc-a247-a039267f43e6))
	)
	[2, 1, 0]

	(:method m-jump_left_option-go_left_option-Level-1-13-88842e45-2c6b-4fe5-8c3e-da723ce6a7b0
		:parameters ()
		:task (jump_left_option-go_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_29) (symbol_27))
		:ordered-tasks (and (go_right_option-bc0e6cd5-461a-49cd-88cf-cb2fa7e0ecc2) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (go_right_option-328bbdda-6425-4c16-9076-3b4f9882a8b0) (go_left_option-9c15f39c-0d30-45fc-a247-a039267f43e6))
	)
	[1, 2, 1, 0]

down_ladder_option-go_left_option-Level-1

	(:method m-down_ladder_option-go_left_option-Level-1-0-d2d5dfee-91df-4075-8199-12b5f23c3f84
		:parameters ()
		:task (down_ladder_option-go_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_22) (symbol_24))
		:ordered-tasks (and (down_ladder_option-00da37bb-1c97-467d-a4c6-451d0aa6362c) (go_left_option-cfb7b447-2228-48dd-8e63-82e1ae9c3e70))
	)
	[3, 0]

	(:method m-down_ladder_option-go_left_option-Level-1-1-69f36cf4-f89a-4610-9287-90c2827a6209
		:parameters ()
		:task (down_ladder_option-go_left_option-Level-1)
		:precondition (and (symbol_22) (notfailed) (psymbol_29) (symbol_26))
		:ordered-tasks (and (go_right_option-6dc362d2-0329-4ae0-b51d-2dae06fbc1d4) (up_ladder_option-341c9256-ede3-4cb9-b84a-79ad10a7c6b6) (down_ladder_option-00da37bb-1c97-467d-a4c6-451d0aa6362c) (go_left_option-cfb7b447-2228-48dd-8e63-82e1ae9c3e70))
	)
	[1, 2, 3, 0]

	(:method m-down_ladder_option-go_left_option-Level-1-2-daea9ee8-4f1e-42d5-a3f2-cb75bfe4defa
		:parameters ()
		:task (down_ladder_option-go_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_22) (symbol_4))
		:ordered-tasks (and (down_ladder_option-589a9011-8a42-485e-8ca4-3fa466e6a1f2) (go_left_option-cfb7b447-2228-48dd-8e63-82e1ae9c3e70))
	)
	[3, 0]

up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-0-f96518e9-1f91-4583-87a5-7f77572508ee
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_4))
		:ordered-tasks (and (up_ladder_option-2ce9a14b-6f7d-43e3-b525-7b812aad25c2) (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0) (jump_left_option-788d119e-49d6-4abe-b3d7-6373917b42b6))
	)
	[2, 1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-1-a5abc4d0-cbb2-4cdc-b6ce-e13620d05b90
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (symbol_6) (symbol_4) (psymbol_23))
		:ordered-tasks (and (go_right_option-a916d536-04a9-4a2a-a659-479fa676bb90) (down_right_option-cd9de565-0cb5-4903-819b-3f472c56f0e3) (jump_right_option-6bab36c2-9726-471b-9d50-d5e8c88f58b3) (jump_left_option-788d119e-49d6-4abe-b3d7-6373917b42b6))
	)
	[1, 6, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-2-43c072bb-9a55-4bd7-a6f8-6fde6d728590
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_3))
		:ordered-tasks (and (up_ladder_option-e6fee3bc-88a3-44f1-af8f-bc6b849b91d0) (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0) (jump_left_option-788d119e-49d6-4abe-b3d7-6373917b42b6))
	)
	[2, 1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-3-25dd594f-60a7-4a86-84c5-42ca3672b345
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_23) (symbol_6) (symbol_3))
		:ordered-tasks (and (go_right_option-28ac691a-9ef6-4638-bb0c-d603c224872b) (down_right_option-cd9de565-0cb5-4903-819b-3f472c56f0e3) (jump_right_option-6bab36c2-9726-471b-9d50-d5e8c88f58b3) (jump_left_option-788d119e-49d6-4abe-b3d7-6373917b42b6))
	)
	[1, 6, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-4-cbdabc99-352f-4252-b150-3752d8242851
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_6) (symbol_24))
		:ordered-tasks (and (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0) (jump_left_option-788d119e-49d6-4abe-b3d7-6373917b42b6))
	)
	[1, 8, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-5-eb8d59de-4878-4a66-b849-9e25b0c7cdfd
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_26))
		:ordered-tasks (and (down_left_option-b2e7a9e2-e751-4336-9e80-d89c6b9bab43) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (jump_left_option-978f0d9b-9234-4f95-87c4-72cd97a9a03c))
	)
	[5, 7, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-6-1b96cf30-e745-4666-bab2-859aa3865e29
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (psymbol_21) (notfailed) (symbol_6) (symbol_3))
		:ordered-tasks (and (go_left_option-89c4435a-eed2-401c-a2ca-bb5d979fcb1c) (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (jump_left_option-978f0d9b-9234-4f95-87c4-72cd97a9a03c))
	)
	[0, 5, 7, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-7-f941bf3d-3b78-4a80-9303-0b4b580c89b9
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (symbol_12) (notfailed) (psymbol_27))
		:ordered-tasks (and (go_left_option-7eb4b53e-cb4c-4d94-9c3d-7c39fe56018a) (jump_left_option-371b2145-f03f-46e1-9bfd-836d3662a687) (jump_left_option-978f0d9b-9234-4f95-87c4-72cd97a9a03c))
	)
	[0, 7, 7]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1-8-c2b0bae1-6aaf-4077-a789-9e2e927d8bce
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_27))
		:ordered-tasks (and (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (jump_left_option-978f0d9b-9234-4f95-87c4-72cd97a9a03c))
	)
	[5, 7, 7]

up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-0-8aadc6e0-1475-4ca8-8d8d-7a55f8ccafc7
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_4))
		:ordered-tasks (and (up_ladder_option-2ce9a14b-6f7d-43e3-b525-7b812aad25c2) (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[2, 1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-1-f9c2f098-9f1a-4eff-be27-556dbe7eb98b
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (symbol_6) (symbol_4) (psymbol_23))
		:ordered-tasks (and (go_right_option-a916d536-04a9-4a2a-a659-479fa676bb90) (down_right_option-cd9de565-0cb5-4903-819b-3f472c56f0e3) (jump_right_option-6bab36c2-9726-471b-9d50-d5e8c88f58b3) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[1, 6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-2-b63a5620-8f9a-412e-8523-17875bc2dc20
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_18) (symbol_3))
		:ordered-tasks (and (up_ladder_option-e6fee3bc-88a3-44f1-af8f-bc6b849b91d0) (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[2, 1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-3-05fab198-b973-480a-8d31-e95950ba2856
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_23) (symbol_6) (symbol_3))
		:ordered-tasks (and (go_right_option-28ac691a-9ef6-4638-bb0c-d603c224872b) (down_right_option-cd9de565-0cb5-4903-819b-3f472c56f0e3) (jump_right_option-6bab36c2-9726-471b-9d50-d5e8c88f58b3) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[1, 6, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-4-5b6e0aa1-ea63-4de0-b858-72d6c4968281
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_6) (symbol_24))
		:ordered-tasks (and (go_right_option-2e080e8b-c3e0-4cdd-9b86-2fb769131535) (jump_right_option-17f7c52f-0192-4a06-83a6-e445db07ebc0) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-5-da9f9bac-0182-426c-bc7c-4d1b15ce26ff
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_26))
		:ordered-tasks (and (down_left_option-b2e7a9e2-e751-4336-9e80-d89c6b9bab43) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (jump_right_option-7c869b22-d717-40d6-8694-466eaa5efb6f))
	)
	[5, 7, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-6-ad28860c-e5ec-451b-85c1-91fcc67e9e2a
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (psymbol_21) (notfailed) (symbol_6) (symbol_3))
		:ordered-tasks (and (go_left_option-89c4435a-eed2-401c-a2ca-bb5d979fcb1c) (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (jump_right_option-7c869b22-d717-40d6-8694-466eaa5efb6f))
	)
	[0, 5, 7, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-7-810911ed-541c-4cd0-a925-dc4791bfee25
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (psymbol_19) (notfailed) (symbol_33))
		:ordered-tasks (and (go_right_option-88dcce14-f5a4-4eca-9f6b-4f7973475c86) (jump_right_option-9075f1c6-cec0-4509-990e-375f52911f7c) (jump_right_option-b89898c5-b768-4412-a019-0ef935c4fb0a))
	)
	[1, 8, 8]

	(:method m-up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1-8-213b77f9-b692-4c1d-9296-f61c36496852
		:parameters ()
		:task (up_ladder_option-go_right_option-jump_right_option-jump_right_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_27))
		:ordered-tasks (and (down_left_option-8ed6b39a-2e1a-4c34-a8aa-e873b2213d14) (jump_left_option-d8dd6b54-4580-4bb9-990e-432310a32be5) (jump_right_option-7c869b22-d717-40d6-8694-466eaa5efb6f))
	)
	[5, 7, 8]

down_ladder_option-go_left_option-Level-1

	(:method m-down_ladder_option-go_left_option-Level-1-0-5abe2995-bd13-46b4-818b-dcff6a57da19
		:parameters ()
		:task (down_ladder_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_12) (symbol_6) (symbol_24))
		:ordered-tasks (and (down_ladder_option-f158b69e-b717-4a40-abb7-5393addbf214) (go_left_option-89c4435a-eed2-401c-a2ca-bb5d979fcb1c))
	)
	[3, 0]

	(:method m-down_ladder_option-go_left_option-Level-1-1-0f47c86a-42e4-47dc-b7bc-563051fecb6e
		:parameters ()
		:task (down_ladder_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_30) (symbol_26) (symbol_6))
		:ordered-tasks (and (go_right_option-ccc92137-eb45-4ced-9281-3518012129e7) (up_ladder_option-b45b4f83-2773-49db-87f3-94af05efd72d) (down_ladder_option-f158b69e-b717-4a40-abb7-5393addbf214) (go_left_option-89c4435a-eed2-401c-a2ca-bb5d979fcb1c))
	)
	[1, 2, 3, 0]

	(:method m-down_ladder_option-go_left_option-Level-1-2-bdaf446d-c56b-49e9-bf27-9bb1abd2b588
		:parameters ()
		:task (down_ladder_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_12) (symbol_6) (symbol_4))
		:ordered-tasks (and (down_ladder_option-17544774-0447-4b16-ba81-2644e4d3e2de) (go_left_option-89c4435a-eed2-401c-a2ca-bb5d979fcb1c))
	)
	[3, 0]

go_left_option-down_ladder_option-go_left_option-Level-1

	(:method m-go_left_option-down_ladder_option-go_left_option-Level-1-0-e022f5e5-3545-465e-a7a5-b5e927090310
		:parameters ()
		:task (go_left_option-down_ladder_option-go_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_1) (symbol_24))
		:ordered-tasks (and (go_left_option-03a9b36b-a989-4fd0-a3d4-0961be523e1c) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee) (go_left_option-421f93dd-b892-4797-866a-3d2e47266bbd))
	)
	[0, 3, 0]

	(:method m-go_left_option-down_ladder_option-go_left_option-Level-1-1-bcf66bf1-c52c-4822-a6e4-061ce5cdb3c4
		:parameters ()
		:task (go_left_option-down_ladder_option-go_left_option-Level-1)
		:precondition (and (notfailed) (psymbol_14) (symbol_1) (symbol_28))
		:ordered-tasks (and (go_left_option-25d5097b-8432-4375-b911-b09b95783656) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724) (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837) (go_left_option-421f93dd-b892-4797-866a-3d2e47266bbd))
	)
	[0, 2, 3, 0]

	(:method m-go_left_option-down_ladder_option-go_left_option-Level-1-2-ceda7517-aa99-457a-8ff0-ac51952760cc
		:parameters ()
		:task (go_left_option-down_ladder_option-go_left_option-Level-1)
		:precondition (and (psymbol_13) (notfailed) (symbol_1) (symbol_4))
		:ordered-tasks (and (go_left_option-560327e1-e91d-45d0-9f67-ef1b3af412c2) (down_ladder_option-a8f2285f-8f07-461a-9365-dba524367dee) (go_left_option-421f93dd-b892-4797-866a-3d2e47266bbd))
	)
	[0, 3, 0]

	(:method m-go_left_option-down_ladder_option-go_left_option-Level-1-3-bf0f947f-36a3-4079-a5a5-cc7ddbeae435
		:parameters ()
		:task (go_left_option-down_ladder_option-go_left_option-Level-1)
		:precondition (and (symbol_1) (notfailed) (psymbol_14) (symbol_25))
		:ordered-tasks (and (go_left_option-3b6e0182-7a04-4f25-bc5a-9f6f63389dfb) (up_ladder_option-d2f3e9de-26ca-4572-9cc2-8cdd48595724) (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837) (go_left_option-421f93dd-b892-4797-866a-3d2e47266bbd))
	)
	[0, 2, 3, 0]

	(:method m-go_left_option-down_ladder_option-go_left_option-Level-1-4-340db8b5-cdf2-4746-bcc9-1a5ecfd21f46
		:parameters ()
		:task (go_left_option-down_ladder_option-go_left_option-Level-1)
		:precondition (and (symbol_1) (notfailed) (symbol_0) (psymbol_5))
		:ordered-tasks (and (go_right_option-079935dd-fc01-4565-ad7e-8e52291ec726) (down_ladder_option-21fdc65b-2eef-4a75-9623-13249e23b6e6) (go_left_option-421f93dd-b892-4797-866a-3d2e47266bbd))
	)
	[1, 3, 0]

	(:method m-go_left_option-down_ladder_option-go_left_option-Level-1-5-9a73dc3c-70da-4135-bd9d-b7c332346a34
		:parameters ()
		:task (go_left_option-down_ladder_option-go_left_option-Level-1)
		:precondition (and (notfailed) (symbol_1) (symbol_24) (psymbol_4))
		:ordered-tasks (and (down_ladder_option-e2b0aa70-465a-4dcf-8110-878d8963b837) (go_left_option-421f93dd-b892-4797-866a-3d2e47266bbd))
	)
	[3, 0]


Process finished with exit code 0


